The origin of the Schott term in the electromagnetic self force of a classical point charge

The Schott term is the third order term in the electromagnetic self force of a charged point particle. The self force may be obtained by integrating the electromagnetic stress-energy-momentum tensor over the side of a narrow hypertube enclosing a section of worldline. This calculation has been repeated many times using two different hypertubes known as the Dirac Tube and the Bhabha Tube, however in previous calculations using a Bhabha Tube the Schott term does not arise as a result of this integration. In order to regain the Lorentz-Abraham-Dirac equation many authors have added an ad hoc compensatory term to the non-electromagnetic contribution to the total momentum. In this article the Schott term is obtained by direct integration of the electromagnetic stress-energy-momentum tensor.

==> Manifolds9-Instructions.txt <==

_________________________________________________________________________

    The Manifolds Package
    by Robin W Tucker & Charles Wang
    Copyright: Department of Physics, University of Lancaster 2002
_________________________________________________________________________

Introduction to the Manifolds package for Maple 7

      ~~~~~~~~~~~~~  Definitions and Conventions   ~~~~~~~~~~~~~

A local coordinate system, a local ambient cobase and its dual base are
established for a labeled manifold M by calling Manifoldsetup (See below).
Tensors may be represented in either the ambient (F) or
coordinate (C) bases with the aid of the procedures C2F and F2C (See below).

A geometry for M may be induced from a specified metric, torsion and
nonmetricity tensor by calling  e.g. Mancovmetric, Mantorsion, and
Mannonmetricity. (See below).

Then various geometrical quantities will be available. The conventions
adopted for their definitions can be illustrated as follows.


Consider the assignments:
(See Type Definitions below for operational notations)

g:=Mancovmetric(M);     # covariant metric (2,0) tensor
G:=Manconmetric(M);     # contravariant metric (0,2) tensor
gm:=Manmetriccomps(M);      # metric components in ambient (co)base
detg:=Mandetcovmetric(M);       # determinant of gm with lower indices
vol:=Manvol(M);         # metric volume form
Omega:=Manriemconnexforms(M);   # Levi-Civita connection indexed 1-forms
Lambda:=Manconnexforms(M);  # general connection indexed 1-forms
Tau:=Mantorsion(M);     # torsion (2,1) tensor of above connection
T:=Mantorsionforms(M);      # associated torsion indexed 2-forms
S:=Mannonmetricity(M);      # nonmetricity (3,0) tensor
Q:=Mannonmetricityforms(M); # associated nonmetricity indexed 1-forms
R:=Mancurvforms(M);     # curvature indexed 2-forms
P:=Manricciforms(M);        # Ricci indexed 1-forms
Ein:=Maneinforms(M);        # Einstein indexed (dim of M minus 1)-forms


For arbitrary Tvectors X,Y,Z, arbitrary 1-forms u,w, ambient basis vectors
K[{a}] and ambient cobase 1-forms e[a], the following relations can be
verified.

- g &. (X,Y) = `&~`(X) &. Y = Y &i `&~`(X)

- G &. (w,u) = u &. `&~`(w) = `&~`(w) &i u

- gm[{a},{b}] = g &. (K[{a}],K[{b}])

- gm[ a , b ] = G &. (e[ a ],e[ b ])

- gm[ a ,{b}] = gm[{a}, b ] = 1 if a=b; 0 if a<>b

- vol = sqrt(abs(detg))*(e[a1] &^ e[a2] &^ ... e[an]) # a1 < a2 < ... an

- &star(1,M) = vol

- w &^ &star u = (G &. (w,u))*vol

- `&~`(X) = g &. (X,_)

- `&~`(w) = G &. (w,_)

- S &. (X,Y,Z) = (X &C g) &. (Y,Z) = (&C g) &. (X,Y,Z)

- Q[{a},{b}] &. X = S &. (X,K[{a}],K[{b}])

- e[c] &. (K[{a}] &C K[{b}] ) = Lambda[c,{b}] &. K[{a}]

- Tau &. (X,Y) = X &C Y - Y &C X - X &L Y

- T[a] &. (X,Y) = 1/2*e[a] &. (Tau &. (X,Y))

- DEFINE(test[a,{b}]=&D H[a,{b}] -
   ( d(H[a,{b}]) + Lambda[a,{c}] &^ H[c,{b}] - Lambda[c,{b}] &^ H[a,{c}] ))

    --> test[a,{b}] = 0


- DEFINE(TT[a] = d(e[a]) + Lambda[a,{b}] &^ e[b]); --> TT[a] = T[a]

- DEFINE(RR[a,{b}] = d(Lambda[a,{b}]) + Lambda[a,{c}] &^ Lambda[c,{b}])

    --> RR[a,{b}] = R[a,{b}]

- DEFINE(PP[{b}] = X[{a}] &i R[a,{b}])  --> PP[{b}] = P[{b}]

- DEFINE(ein[{c}] = R[a,{b}] &^ (K[{c}] &i &star(e[{a}] &^ e[b])))

    --> ein[{c}] = Ein[{c}]


- de[a] = d(e[a]):

- DEFINE('%');


      ~~~~~~~~~~~~~    Globally Reserved Names     ~~~~~~~~~~~~~

- _ : used as an empty slot when contracting tensors. See - `&.` and PD below.

- Constant, form, Tensor, Tvector : reserved for type identification

- MANIFOLDS_RESERVED : This evaluates to a table for internal use.


      ~~~~~~~~~~~~~       Type Definitions        ~~~~~~~~~~~~~

- `&.` : contraction
- `&^` : wedge product
- `&aster` : complex conjugation
- `&b` : pull back
- `&C` : covariant derivative
- `&D` : exterior covariant derivative
- `&eta` : main involution of an exterior algebra
- `&f` : push forward
- `&i` : interior product
- `&invstar` : inverse Hodge star
- `&L` : Lie derivative
- `&riemC` : Levi-Civita covariant derivative
- `&riemD` : exterior Levi-Civita covariant derivative
- `&S` : p-form projector
- `&star` : Hodge star
- `&v` : Clifford product
- `&x` : tensor product
- `&xi` : main anti-involution of an exterior algebra
- abs : absolute value
- d : exterior derivative
- diff : partial derivative
- exp : exponential function
- epsilon : signature indicator
- int : one dimensional integration
- PD : coordinate tangent vector




    ~~~~~~~~~~~~~ General Usage of the Package ~~~~~~~~~~~~~

- This Package recognises certain symbols or expressions containing such
  symbols as members of the following geometrical types:

                1. [0]
                2. [Constant]
                3. [form,M,p]
                4. [form,M]
        5. [Tvector,M]
        6. [Tensor,M,[p,q]]
        7. [Tensor,M]

  where M is a manifold label (see Manlabels), {p,q} are
  integers and {Constant, form, Tvector, Tensor} are reserved
  key words.

  The geometrical type of expression <expr>  is obtained from the
  command (See typeinfo below)

                   typeinfo(<expr>).

  If any symbol h belongs to types 2 -- 7 then any Maple indexed
  object with root name h belongs to the corresponding type.

  Example:
  > typeinfo(alpha);

            [form,N,1]

  > typeinfo(alpha[a,1][fred]);

            [form,N,1]

  Volatile geometrical objects include

        Constant
        form(M,<p>)
        form(M)
        Tvector(M)
        Tensor(M,[<p>,<q>])
        Tensor(M)

  for specific integers <p>, <q>. These do not require explicit type
  declaration.

  Example:

  > beta:=Constant[1]*form(M,3)[c1]:

  > typeinfo(beta);

            [form,M,3]

  Such volatile objects cannot be assigned any value. Indexed with
  local variables they are useful within procedures as temporary
  geometrical objects.


  1. The type [0] identifies <expr> to be universally zero.

  2. Maple constants (e.g. 1, Pi, sin(3)) are automatically assigned
     geometrical type [Constant]. Other symbols may be assigned
     this type. See Constants below.

  3. The type [form,M,p] identifies <expr> to be a p-form on
     manifold M. See forms below. Functions declared by
     Manfdomain (see below) or any functions of 0-forms
     are regarded as type [form,M,0].

  4. The type [form,M] identifies <expr> to be an inhomogeneous
     form on manifold M. See forms below.

  5. The type [Tvector,M] identifies <expr> to be a vector field on
     manifold M. See Tvectors below.

  6. The type [Tensor,M,[p,q]] identifies <expr> to be a (p,q)-type
     tensor on manifold M. See &x below.

  7. The type [Tensor,M] identifies <expr> to be an inhomogeneous
     tensor on manifold M.



- Frame Indexed Forms or Tvectors:

If a manifold, with or without coordinates, is setup with label M
(see Manifoldsetup) and frame index range aa..bb, (see Manrange), one may
define indexed forms or Tvectors whose indices take value in this
range.

All indexed forms or Tvectors are defined in the ambient cobasis
(See - Manifoldsetup).
Indices form a sequence contained in [] attached to a root name. Each lower
index is enclosed in {} otherwise it is regarded as an upper index.
Symbols representing indices refer to integers (including zero).

The root name of such an indexed object is assigned a Maple
table structure with a Manifolds indexing function, Indexed, and a sequence
of symbols used internally to specify geometrical type and primitively
defined index structure. For example if alpha is the root name for
a 1-form indexed with 3 indices (2 up and 1 down) then the table
stucture for alpha contains the sequence

              Indexed, form, M, 1, ++-

in the position for Maple indexing functions. In addtion, the declaration
permits one to assign further indexing functions imposing particular
symmetries amongst indices of the same type. These appear in the
table appended to the above sequence. They may include Symmetric,
Antisymmetric, those generated by Makeindexfunc or other
user defined indexing function. See Makeindexfunc. If a symmetric
metric is defined (See Mancovmetric or Manconmetric) on M then reference
to index positions that are not primitively defined are automatically
computed using the metric.

A Manifolds type, Indexed, may be used to test for a frame indexed
form or Tvector. For example if alpha is declared with the command
(see forms):

> forms(M,1,alpha[a,b,{c}])

then

> type(alpha[1,c,{3}],Indexed)

returns true. More generally, the command

> `type/Indexed`(alpha[1,c,{3}],'t')

returns true and additionally assigns the list

     [[form, M, 1],[1,1,-1]]

to the symbol t. The first element in this list gives the geometrical
type of alpha[1,c,{3}] and the second element its primitive
<index structure>.

In general <index structure> is a list of 1's or -1's,  indicating the
index structure of primitively defined indexed exterior forms or
tangent vectors.

   +1 denotes an upper index in that location.
   -1 denotes a lower index in that location.

Any frame indexed object whose components are all zero is represented
by an empty table with single Maple indexing function, sparse.



- Non-Frame Indexed Forms or Tvectors:

It is not necessary to use frame indices to label geometrical
objects. See forms, Tvectors or Manfdomain.

      ~~~~~~~~~~~~~ Syntax for Defined Procedures  ~~~~~~~~~~~~~


        ====================  &  =====================


- `&.`(<Tsr>,<element>)  or  <Tsr> &. <element>

   <Tsr> - Tensor, Tvector or form
   <element> - list of appropriate 1-forms or Tvectors or _ (empty slots).
    Empty slots at the end of <element> can be left out.
    If <element> contains only one element, square brackets around
    <element> can be omitted.

   Returns the contraction of <Tsr> with <element>.

   Example:
    > X := x*PD(x);
    > alpha := y*d(y);
    > T := x*d(x) &x PD(y);
    > T &. (X,alpha);
      -->
                         x^2*y

    > T &. X;   # same as T &. (X,_)
      -->
                        x^2*PD(y)

    > T &. _;  # same as T &. (_,_);
      -->
                      x*d(x) &x PD(y)


        ....................... &~ .......................

- `&~`(<x>)

  <x> - 1-form or Tvector

  Returns the metric dual of <x>.


        ....................... &^ .......................


- `&^`(<fm1>,<fm2>,...)  or  <fm1> &^ <fm2> &^ ...

   <fm1>,<fm2>,... - sequence of exterior forms

   Computes the wedge product of <fm1>,<fm2>,...
   The output is canonically ordered according to boolsort.
   (See boolsort, Sort, rearrangeforms for details).

   Examples:
    > e[0] &^ e[0]
      -->
                                 0

    > d(y) &^ d(x)
      -->
                           -&^(d(x),d(y))

    > boolsort(d(x),d(y));
      -->
                                true


            ....................... &a .......................


- `&aster`(<x>)  or  &aster <x>

  <x> - expression, or a set, list, matrix, array, table of expressions

  &aster(<x>) computes the complex conjugte of <x>.

  An unevaluated &aster(<x>) is printed as  <x>* for ease of visualisation.

  If <x> is of the type set, list, matrix, array, or table, then
  &aster(<x>) maps elements in <x> to their complex conjugtes.

  RELATED PROCEDURES:

    REAL(<x1>,<x2>,...);
    COMPLEX(<x1>,<x2>,...);

    where <x1>,<x2>,... are of type name, function or `^`.

    By default all symbols are initially treated as real.

    In this mode the command

        COMPLEX(<h1>,<h2>,...);

        makes   <h1>,<h2>,..  complex and returns the
    currently declared complex quantities.

   The alternative mode is to  regard all undeclared symbols  as
   complex with the command

        oncomplex():

   In this mode the command

        REAL(<q1>,<q2>,...);

        makes   <q1>,<q2>,..  real and  returns the
    currently declared real quantities.


   A subsequent command

        offcomplex():

   switches back to the mode where all undeclared symbols are treated
   as real. However for consistency it is recommended that the same mode be
   used throughout the user's Maple session.

   In either mode:

        Any  indexed name (undeclared by REAL or COMPLEX) is treated as
        real or complex according to the reality property of its root name.

    e.g. if  x is declared complex then x[a], x[a][b].., etc for
        ANY expression a,b,.. are also treated as complex.

        Any unevaluated function call f(p1,p2,..)
        (undeclared by REAL or COMPLEX) is treated as real or
        complex according to  the reality property of its function name f.


    Thus if any symbol f is declared complex then  it may be used as the
        root name of a complex valued map, i.e. f(y1,y2,..), for
        real or complex arguments y1,y2,.. is  treated as complex.


   The action of &aster on an unevaluated function call f(z1,z2,..)
   may be  specified a priori by defining  a procedure
   `&aster/`.f:=proc(z1,z2,..) ... end; Then &aster(f(z1,z2,..)) returns
   the value of this procedure with arguements z1,z2,...

   &aster commutes with the following Maple functions:

    cos,cot,cosh,coth,csch,sech, sinh,csc,exp,sin,tan, tanh, abs

   and the Manfolds functions:

    d,`&~`,`&.`,`&^`,`&b`,`&C`,`&f`,`&L`,`&S`,`&eta`,`&i`,`&invstar`,
    `&star`,`&v`,`&x`,`&xi`.

   Since &aster is an option system procedure the assignment
   `&aster`(x):=y is not advisable. To define such specific values
   call:

      DEFINE(&aster x = y);


   If x and y are real by default then call COMPLEX(x,y) before executing
   DEFINE(&aster x=y). This command ensures  both  &aster x=y
   and &aster y=x is satisfied for any symbols x any y.

   The symbols x and y  may contain symbolic  frame indices.

   If x and y are indexed with symbolic frame indices, then
   similar equalities are established for all possible  explicit frame
   indices  defined by Manrange(M) on manifold M.

 NB.
   For any two quantities x and y where x appears to be independent of y,
   the system does not automatically transfer the reality property  of x to
   y. It is therefore important to declare (using REAL or COMPLEX) x and y
   in a  consistent way if they are mathematically related e.g. by a
   substitution or side relation equation in Maple.


  NB Operation on powers: &aster (a^b) returns:

   1. &aster(a)^b, if b is an integer where &aster(a) may be further
                   evaluated.

   2. a^&aster(b), if a is manifestly positive (e.g. a = 2, Pi,
                   abs(any expression))

   3. -(a^b) if b is  half-odd-integer and a is manifestly negative
       (e.g. -Pi, -E, -abs(x)).

Otherwise by default &aster (x^b) returns x^&aster(b) in the real mode
if x is real. This assumes that x takes positive values and
the user must be aware of this assumption for x.



Example:

> # Session starts with all symbols real by default

> COMPLEX(w,z):
> Manifoldsetup(N,[u,v,w,z],[n,Z],
> [n[1]=d(u),n[2]=d(v),n[3]=d(w),n[4]=d(z)]): # Null basis setup
> DEFINE(&aster w=z);

            w* = z, z* = w,

> CDB:=Mancoorddualbase(N);

        CDB:=[ d/d u, d/d v, d/d w, d/d z ]

> &aster CDB;

        CDB:=[ d/d u, d/d v, (d/d w)*, (d/d z)* ]

> DEFINE(&aster PD(w)=PD(z));

            (d/d w)*=d/d z, (d/d z)*=d/d w

> # Although w and z are declared complex we must ensure that n[3] and n[4]
> # and Z[{3}] and Z[{4}] are declared complex.

> COMPLEX(n[3],n[4],Z[{3}],Z[{4}]):
> DEFINE(&aster n[3]=n[4]);

            n[3]*=n[4], n[4]*=n[3]

> DEFINE(&aster Z[{3}]=Z[{4}]);

            Z[{3}]*=Z[{4}], Z[{4}]*=Z[{3}]


> Manifoldsetup(M,2,[e,X,0]):
> forms(M,0,{alpha}):
> ww:=alpha^(1/3):

> # Although alpha is by default real it is not assumed that it remains real
> # when raised to any non-integer power.

> &aster ww;

            alpha^(1/3)

> # alpha is assumed  REAL AND positive in REAL mode.


> &aster (I*alpha*Pi/2);

            -I*alpha*Pi/2


> oncomplex();


> # Now all variables are complex by default
  #(other than those declared REAL beforehand).

> &aster ww;             # alpha is now regarded as complex.

            (alpha^(1/3))*


> &aster sin(alpha);  # &aster commutes with sin.

            sin(alpha*)

> &aster d(alpha);    # &aster commutes with d.

            d(alpha*)

> # Note that since alpha was never declared real it is now regarded as complex
> # although ww remains real. Beware therefore of toggling between modes in
> # a single session.


> &aster f(alpha);

            f(alpha)*

> # f is by default a complex valued map.

> `&aster/f`:=x->-f(&aster x): # This defines  &aster to anti-commute with f.

> # Best to work in single reality mode and insert such statements at
> # start of programme, otherwise it is necessary to invoke the command:

> Forget(`&aster`);    # Not necessary if above line is issued initially.

> &aster f(alpha);

            -f(alpha*)      # `&aster/f` in operation.
> offcomplex();
> &aster f(alpha);

            -f(alpha)      # since alpha is now real.

> forms(M,1,{zeta[a],eta[a]}): # Declare indexed 1 forms on M.
> COMPLEX({zeta,eta}):   # Declare root names of indexed quantities COMPLEX.
> &aster zeta[a];

            zeta[a]*

> DEFINE(&aster(eta[a])=zeta[a]);

    eta[0]*=zeta[0], zeta[0]*=eta[0], eta[1]*=zeta[1], zeta[1]*=eta[1]

> # All components Defined.




            ....................... &b .......................

- `&b`(<C>,<Tsr>)  or  <C> &b <Tsr>

   <C> - 1) a name of a defined mapping or
    2) 1/name where name is a defined invertible mapping.
   <Tsr> - a (p,0)-type tensor or an exterior form to be pulled back
    under <C>.

   Returns the pull back of <Tsr> under the defined mapping <C>. Call mapping
   first to define mappings. If an unevaluated &b is returned, it may
   be defined as a new scalar function, form or
   tensor on the appropriate manifold with DEFINE.

   Examples: see examples for mapping and `&f`.


            ....................... &C .......................

- `&C`(<V>,<Tsr>)  or  <V> &C <Tsr>)

   <V> - (optional) Tvector
   <Tsr> - a general tensor including a 0-form or function.

   If <V> present, returns covariant derivative of <Tsr> w.r.t <V>.
   If <V> absent, returns covariant differential of <Tsr>. If <Tsr> has
   rank (p,q) then &C <Tsr> has rank (p+1,q).

   Procedure initially applies only linearity. For further evaluation, apply
   evalT.

   Examples:

    > Manifoldsetup(M,[x,y],[e,X],['e[1]=d(r)','e[2]=r*d(theta)']):
    > g:=e[1] &x e[1] + e[2] &x e[2];
    > Mancovmetric(M,g):
    > &C d(r);
      -->
               &x(e[1],&C(X[{1}],e[1]))+&x(e[2],&C(X[{2}],e[1]))

    > evalT(%);
      -->
                     (e[2] &x e[2])/r



            ....................... &D .......................

- `&D`(<fm>)  or  &D <fm>

  <fm> - (symbolically indexed) exterior form

  `&D` is a reserved function name rather than a procedure, designed to
  appear in the RHS of an equation given to DEFINE, where `&D`(<fm>) will
  be evaluated as the exterior covariant derivative of <fm>.

  Examples: see - DEFINE


            ....................... &e .......................


- `&eta`(<Tsr>)  or  &eta <Tsr>

  <Tsr> - exterior form or covariant tensor

  &eta is an involutive automorphism of the exterior algebra or the
  covariant tensor algebra. If <Tsr> is a homogeneous p-form or type
  (p,0) tensor, returns (-1)^p*<Tsr>, otherwise returns unevaluated
  `&eta`(<Tsr>).



            ....................... &f .......................

- `&f`(<C>,<Tsr>)  or  <C> &f <Tsr>

   <C> - 1) the name of a defined invertible mapping or
    2) 1/name where name is a defined invertible mapping.
   <Tsr> - a (0,q)-type tensor or a tangent vector to be pushed forward
    under <C>.

   Returns the push forward of <Tsr> under the defined invertible mapping
   <C>. Call mapping first to define mappings. If an unevaluated &f been
   returned, it may be defined as a new tangent vector or tensor
   on the appropriate manifolds with DEFINE.

   See also - DEFINEMAP.



   Examples:

   > Manifoldsetup(M,[x,y],[e,X],['e[1]=d(x)','e[2]=d(y)']):
   > Manifoldsetup(N,[r,theta],[kappa,Xi],
        ['kappa[1]=d(r)','kappa[2]=r*d(theta)']):
   > mapping(C,M,N,[r=sqrt(x^2+y^2),theta=arctan(y/x)],
               [x=r*cos(theta), y=r*sin(theta)]); # C : M -> N
   > mappings();
     -->
                                    [C, 1/C]
   > mappings(C);
     -->
                           [M,N,[r=sqrt(x^2+y^2),theta=arctan(y/x)]]
   > mappings(1/C);
     -->
                           [N,M,[x=r*cos(theta), y=r*sin(theta)]]
   > C &b d(r);
     -->
             (x*d(x))/sqrt(x^2+y^2) + (y*d(y))/sqrt(x^2+y^2)

   > (1/C) &b d(x);
     -->
                    cos(theta)*d(r) - sin(theta)*r*d(theta)

   > C &f PD(y);
     -->
              1/r*cos(theta)*PD(theta) + sin(theta)*PD(r)

   > (1/C) &f PD(r);
     -->
          x*PD(x)/sqrt(x^2+y^2) + y*PD(y)/sqrt(x^2+y^2)

   > (1/C) &f PD(theta);
     -->
                       -y*PD(x) + x*PD(y)

   > gM:=e[1] &x e[1] + e[2] &x e[2];
   > gN:=evalT((1/C) &b gM);
     -->
             gN := (kappa[2] &x kappa[2]) + (kappa[1] &x kappa[1])
   > Mancovmetric(M,gM):
   > Mancovmetric(N,gN):
   > Manfdomain(M,phi,[x,y]): # phi is alias for phi_(x,y)
   > eqn:=evalT(d(&star d(phi)));
     -->
               eqn := diff(phi,x,x) + diff(phi,y,y)*(e[1] &^ e[2])

   > ff:=(1/C) &b eqn;
     -->
    ff := (PD(theta) &i d(PD(theta) &i d(1/C &b phi))

         + (PD(r) &i d(1/C &b phi)) r

         + (PD(r) &i d(PD(r) &i d(1/C &b phi))) r^2 ) (d(r) &^ d(theta))/r

   > DEFINEMAP((1/C) &b phi=psi);
     -->
                (1/C) &b phi = psi,  C &b psi = phi
   > ff;
     -->
      (diff(psi,theta,theta)+diff(psi,r)+diff(psi,r,r)*r^2)/r*(d(r)&^d(theta))


   > C &b psi;
     -->
                                      phi

   > eval(subs(psi_=((r,theta)->r*sin(theta)),ff));
     -->
                                       0

   > evalT(C &b ff);
     -->
                 diff(phi,x,x) + diff(phi,y,y)*(e[1] &^ e[2])

   > V:=evalT(PD(r) &C PD(theta));
     -->
                                  V := Xi[{2}]
   > (1/C) &f V;
     -->
               -y*PD(x)/sqrt(x^2+y^2) + x*PD(y)/sqrt(x^2+y^2)

   > DEFINE(deltaM=e[a] &x X[{a}]);
     -->
                  deltaM = (e[1] &x X[{1}]) + (e[2] &x X[{2}])

   >
   > deltaN:=evalT(C &map deltaM);
     -->
            deltaN := (kappa[2] &x Xi[{2}]) + (kappa[1] &x Xi[{1}])


            ....................... &i .......................

- `&i`(<V>,<fm>)  or  <V> &i <fm>

   <V> - Tvector
   <fm> - exterior form

   Computes the interior product of <V> and <fm>.
   Returns an exterior form.


            ....................... &in .......................

- `&invstar`
   A)`&invstar`(<fm>)  or &invstar <fm>
   B)`&invstar`(<constant>,<m>)

  <fm> - exterior form
  <constant> - numeric constant or a symbolic constant declared by Constants
  <m> - name for manifold label on which the metric is defined.

  Returns in the ambient basis the inverse Hodge map of <fm> or <constant>
  w.r.t the metric.


  `&invstar`(fm) is explicitly evaluated if fm is an ambient (multi-)cobase
  element otherwise use evalT(`&invstar`(fm)) to evaluate `&invstar`(fm) in
  the ambient cobase.

  See also oninvstar and offinvstar;


  Examples: see - `&star`.


            ....................... &L .......................

- `&L`(<V>,<Tsr>)  or  <V> &L <Tsr>

   <V> - Tvector
   <Tsr> - a general tensor including a 0-form or function.

   Computes the Lie derivative of <Tsr> w.r.t <V>.

            ....................... &m .......................

- `&map`(<C>,<Tsr>)  or  <C> &map <Tsr>

   <C> - 1) a name of a defined invertible mapping or
    2) 1/name where name is a defined invertible mapping.
   <Tsr> - a form, vector or mixed tensor to be pulled back
    under 1/<C> or pushed forward under <C>.

   Returns the mapped tensor of <Tsr> under the pulled back of  1/<C>
   using `&b` or push forward under <C> using `&f` according to the
   geometrical type of <Tsr>. <C> has to be an invertible mapping previously
   defined by calling mapping.

   Examples: see examples for `&f`.




            ....................... &riemC .......................

- `&riemC`(<V>,<Tsr>)  or  <V> &riemC <Tsr>)

   <V> - (optional) Tvector
   <Tsr> - a general tensor including a 0-form or function.

   If <V> present, returns Levi-Civita covariant derivative of <Tsr>
   w.r.t <V>.
   If <V> absent, returns Levi-Civita covariant differential of <Tsr>.
   If <Tsr> has rank (p,q) then &C <Tsr> has rank (p+1,q).

   Procedure initially applies only linearity. For further evaluation, apply
   evalT.

            ....................... &riemD .......................

- `&riemD`(<fm>)  or  &riemD <fm>

  <fm> - (symbolically indexed) exterior form

  `&riemD` is a reserved function name rather than a procedure, designed to
  appear in the RHS of an equation given to DEFINE, where `&riemD`(<fm>) will
  be evaluated as the exterior Levi-Civita covariant derivative of <fm>.


        ....................... &S .......................


- `&S`(<p>,<fm>)  or  <p> &S <fm>

   <p> - an explicit positive integer or zero
   <fm> - an (inhomogenous) exterior form

   Returns the exterior form of degree <p> in <fm>.



            ....................... &st .......................

- `&star`
   A)`&star`(<fm>)  or &star <fm>
   B)`&star`(<constant>,<m>)

  <fm> - exterior form
  <constant> - numeric constant or a symbolic constant declared by Constants
  <m> - name for manifold label on which the metric is defined.

  Returns in the ambient basis the Hodge map of <fm> or <constant> w.r.t
  the metric.

  `&star`(1,<m>) returns the chosen volume form on <m>, which is also
  accessible by calling Manvol(<m>).

  `&star`(fm) is explicitly evaluated if fm is an ambient (multi-)cobase
  element otherwise use evalT(`&star`(fm)) to evaluate `&star`(fm) in
  the ambient cobase.

  See also oninvstar and offinvstar;

  Examples:
    > H:=1-(2*M/r);
    > Manifoldsetup(M,[t,r],[e,X,0],['e[0]=d(t)','e[1]=d(r)']):
    > g:=-1/H*(e[0] &x e[0])+(e[1] &x e[1]);
    > Mancovmetric(M,g):
    > &star e[1];
      -->
        -1/abs(-r+2*M)^(1/2)*abs(r)^(1/2)*e[0]

    > &star %;
      -->
                      -epsilon[M]*e[1]

    ( epsilon[M] is an internally generated constant equal to
      <detg>/abs(<detg>) = +1 or -1 where <detg>
      (also in Mandetcovmetric(M)) is the determinant of components
      of the covariant metric (also in Mancovmetric(M)) on <m> in
      any basis )

    > &invstar(&star(d(t)+d(r)));
      -->
                      e[0]+e[1]

    > F2C(%);
      -->
                       d(t)+d(r)

    > C2F(%);
      -->
                       e[0]+e[1]

        ....................... &v .......................


- `&v`(<fm1>,<fm2>,...)  or  <fm1> &v <fm2> &v ...

   <fm1>,<fm2>,... - sequence of exterior forms

   Computes the Clifford product of <fm1>,<fm2>,...

   Result is expressed in terms of Clifford products.



            ....................... &x .......................

- `&x`(<T1>,<T2>,...)  or  <T1> &x <T2> &x ...

   <T1>,<T2>,... - sequence containing
    1)1-forms
    2)wedge or tensor product of 1-forms
    3)Tvectors
    4)tensor product of Tvectors
    5)tensor product of the above objects

   Computes the tensor product of <T1>,<T2>,...
   The canonical order requires that 1-forms precede Tvectors.
   An error message will be shown if a non canonically ordered tensor product
   object has been found in typeinfo.

   Wedge products contained in <T1>,<T2>,... will be converted into tensor
   products.

   Examples:

    > g:=-e[0] &x e[0] + e[1] &x e[0];
    > (e[1] &^ e[2]) &x X[{1}];
      -->
        1/2*&x(e[1],e[2],X[{1}])-1/2*&x(e[2],e[1],X[{1}])

            ....................... &xi .......................


- `&xi`(<Tsr>)  or  &xi <Tsr>

  <Tsr> - exterior form or covariant tensor

  &xi is an involutive anti-automorphism of the exterior algebra or the
  covariant tensor algebra. If <Tsr> is a homogeneous p-form, returns
  (-1)^floor(p/2)*<Tsr>., else if <Tsr> is a type (p,0) tensor
  w1 &x w2 &x ... &x wp returns wp &x ... &x w2 &x w1, otherwise returns
  unevaluated `&xi`(<Tsr>).


        ====================  A  =====================


        ====================  B  =====================

- boolsort(<x1>,<x2>)

   <x1>,<x2> - expressions

   This procedure is mainly designed for the Package's internal use.

   If <x1>,<x2> are numbers and if <x1> =< <x2> then the procedure returns
   true else false. If <x1>,<x2> are numerically indexed elements then
   they are ordered by their numerical indices.

   Manifoldsetup automatically generates a list accessible by calling
   boolsort(). This list determines the canonical order for elements
   in the list.

   boolsort(<x1>,<x2>) returns the boolean value true or false according
   to whether <x1>,<x2> are in the chosen canonical order if both of
   them are in the list. If either of <x1>,<x2> is not in the list
   (and not numbers or numerically indexed elements) then
   boolsort(<x1>,<x2>) returns true if <x1> is in the list else false.
   If neither <x1> nor <x2> is in the list, they are assigned an order
   according to the internally generated machine address.

   The output of unevaluated &^ and &L are arranged according to this order.

   Example:
    > boolsort(); (Specified canonical order)
      -->
                [x, y, d(x), d(y), Diff(,x), Diff(,y)]

    > boolsort(d(y),d(x)); (d(y),d(x) are not in canonical order)
      -->
                                false

    > boolsort(d(x),d(y)); (d(x),d(y) are in canonical order)
      -->
                                true

    > d(y) &^ d(x)
      -->
                           -&^(d(x),d(y))





The chosen canonical order can be obtained
   by calling boolsort().



        ====================  C  =====================

- C2F(<expr>)

   <expr> - expression

   Converts coordinate cobase and dualbase elements in <expr> to ambient
   cobase and dualbase elements according to the equations in the table
   C2F(). This table is generated by calling Manifoldsetup.

   Example: see - `&star`.



            ....................... C .......................

- checkindices(<indx>)

   <indx> - a symbol or a sequence, set or list of symbols. Warns
    user if any symbol in <indx> is not a simple name or is in current
    use for a purpose other than an symbolic index.


            ....................... C .......................

- checknames(<name>)

   <name> - a symbol or a sequence, set or list of symbols. Warns
    user if any symbol in <name> is not a simple name or is in
    current use.


            ....................... C .......................

- Clear(<name>)

   <name> - a symbol or a sequence, set or list of symbols.

   Resets any symbol in <name> which possesses some recognisable geometrical
   type (see - typeinfo) to an undefined object.

   Example:

    > Constants(r,s):
    > typeinfo(r);
      -->
            [Constant]

    > Clear(r);
    > typeinfo(r);
      -->
           Error, (in typeinfo) undefined quantity found in , r





            ....................... C .......................



- Collect(<expr>,<terms>,<f>)

   <expr> - expression which is regarded as a linear multinomial w.r.t *
    in the element(s) in <terms>.
   <terms> - a element or a set/list of elements
   <f> - (optional) one-parameter procedure

   Returns the expression obtained by collecting in <expr> the common
   factors of elements in <terms>. Each coefficient of the factors will
   be simplified subject to Siderels().

   If <f> is present, then <f> will be applied to each simplified
   coefficient of the factors.

   Example:
    > alpha:=t*r*(d(t)&^d(r))+ r*(d(t)&^d(r))
             + t*(d(t)&x d(r)) + (d(t)&x (r*d(r)));
    > Collect(alpha,d(t)&^d(r));
     -->
          (t*r+r)*&^(d(t),d(r))+t*&x(d(t),d(r))+r*&x(d(t),d(r))

    > Collect(alpha,r);
     -->
        (t*&^(d(t),d(r))+&^(d(t),d(r))+&x(d(t),d(r)))*r+t*&x(d(t),d(r))

    > Collect(alpha,t);
     -->
        (r*&^(d(t),d(r))+&x(d(t),d(r)))*t+r*&^(d(t),d(r))+r*&x(d(t),d(r))

    > Collecttype(alpha,`&^`);
     -->
              (t*r+r)*&^(d(t),d(r))+t*&x(d(t),d(r))+r*&x(d(t),d(r))

    > Collecttype(alpha,{`&^`,`&x`});
     -->
                    (t*r+r)*&^(d(t),d(r))+(t+r)*&x(d(t),d(r))

    > Collecttype(alpha,{`&^`,`&x`},factor);
     -->
                    r*(t+1)*&^(d(t),d(r))+(t+r)*&x(d(t),d(r))



            ....................... C .......................


- Collecttype(<expr>,<types>,<f>)

   <expr> - expression which is regarded as a linear multinomial w.r.t *
    in the element(s) of types in <types>.
   <terms> - a type or a set/list of elements

   Returns the expression obtained by collecting in <expr> the common
   factors of types in <terms>.

   Types can be Maple types (e.g function) as well as Manifolds
   defined types (e.g &^, see - Type Definitions).

   If <f> is present, then <f> will be applied to each simplified
   coefficient of the factors.

   Example: see - Collect

            ....................... COMPLEX .......................

- COMPLEX(<x1>,<x2>,...);

    where <x1>,<x2>,... are of type name, function or `^`.

    By default all symbols are initially treated as real.

    In this mode the command

        COMPLEX(<h1>,<h2>,...);

        makes   <h1>,<h2>,..  complex and returns the
    currently declared complex quantities.


     See  - `&aster`

            ....................... Compr .......................

- Compress(<expr>)

  <expr> - an expression or an equation or a set/list of expressions.


      This procedure simplifies by:

    reducing the number of symbolic frame indices using the raising or
    lowering convention associated with contractions with the metric:

    e.g. g[{a},{b}]* alpha[b] is replaced by alpha[{a}] etc.,

        or

        delta[a,{c}]*alpha[c] is replaced by alpha[a] etc.,

    where g is a table of metric components and delta an alias defined
    e.g. by alias(delta='Kronecker(M)');

    or

    e[a] &^ &i(X[{a}],omega) is replaced by p*omega etc where

    (e,X) is a dual coframe and frame pair  defined by
    Manifoldseup and omega a typical p-form.


    It also automatically replaces

    e[a] &^ &star(Omega &^ e[{a}]) by (n-p) * &star(Omega)

    or

    e[a] &^ &invstar(Omega &^ e[{a}]) by

    (-1)^(n-1)*(n-p) * &invstar(Omega)


    for any p-form Omega in n-dimensions.

    All remaining dummy frame indices are internally replaced by unique
    identifiers in the list `Compress/dummies` to faciltate
    internal identifications. New applications of Compress exploit
    entries from the begining of this list.

    > pop := (g[a,b] * f[{c},{a},c]);

    > pop1 := Compress(pop);

            f[{a},b,a]

    > `Compress/dummies`:=[a_,b_,op(`Compress/dummies`)]:

    > pop2 := Compress(pop);

            f[{a_},b,a_]


Examples:  (See xsubs below):

    > alias(delta='Kronecker(M)');
    > Manifoldsetup(M,n,[e,X]); # n is the dimension of the manifold M
    > Manmetriccomps(M,g);


    > forms(M,deg=n-1,F[a,{b}]);
    > forms(M,0,f[c,a,{b}]);
    > forms(M,0,lambda[1][a,{b},{c}]);

    > xsbs[F] := (F[a,{b}]=f[c,a,{b}]*&star(e[{c}]));
          # defines F in terms of f
    > xsbs[f]:= (f[a,c,{c}]=0);  # Defines a traceless condition on f
    > xsbs[lambda[1]]:= (lambda[1][a,{a},{c}]=0);
      # Defines a traceless condition on lambda[1]


    > Carteqnsca:= '
    > lambda[1][c,{b},{d}]*(e[d] &^ &star(e[b] &^ e[{a}]))
    > -lambda[1][b,{a},{d}]*(e[d] &^ &star(e[c] &^ e[{b}]))
    > -F[c,{a}]'; # defines expression in terms of F

    > Carteqnsca1:= xsubs(xsbs[F],Carteqnsca); # replace F by f

    > Carteqnsca2:= Compress(&invstar(Carteqnsca1)); # compress

    > Carteqnscab:= '`&i`'( X[{b}],Carteqnsca2);
          # i contract with X[{b}]

    > Carteqnscab1:= Compress(Carteqnscab); # Further compress

    > Carteqnsabp2:= Compress(g[{p},{c}]*Carteqnscab1);
          # metric contaction

    > Carteqnsabc2:= Compress(delta[p,{c}]*Carteqnsabp2);# Compress

    > forms(M,0,cart[{a},{b},{c}]);
    > xsbs[cart]:= (cart[{a},{b},{c}]=Carteqnsabc2);
    > eq1:= xsubs(xsbs[cart],cart[a,{a},{c}]);
    > eq1:= xsubs(xsbs[lambda[1]],eq1);
           # applies traceless condition for lambda[1]
    > eq2:= xsubs(xsbs[cart],cart[{c},{a},a]);
    > eq2:= xsubs(xsbs[lambda[1]],eq2);
    > eq3:= xsubs(xsbs[cart],cart[{a},{c},a]);
    > eq3:= xsubs(xsbs[f],eq3);
           # Identically Zero after appling trace condition
    > eqs:= Compress({eq1,eq2});
        # Compress set {eq1,eq2} above ensures dummy indices are identified
        # internally for subsequent use.
    > vars:= xindets(eqs,lambda[1]);
    > xsbs[f1]:= simp(solve(eqs,vars));
    > xsbs[cart1]:= xsubs(xsbs[f1],xsbs[cart]); # apply trace conditions
    > carteq:=
    > (1/2*(cart[{c},{b},{a}]+cart[{b},{a},{c}]-cart[{a},{c},{b}]));
    > carteq1:= xsubs(xsbs[cart1],carteq);
    > sol:=
    > op(solve(carteq1,xindets(carteq1,lambda[1])));

            ....................... Cons .......................

- Constants(<cnsts>)

   <cnsts> - a name or a list/set of (root) names to be declared as constants.

   Constants() returns the current set of declared constants.

   See also preface above.

   Examples:
   > forms(M,2,kappa);
   > Constants(C);
   > zeta:=convert([seq(C[i]*kappa[i],i=0..10)],`+`);
   > typeinfo(zeta);

            [form,M,2]
   > typeinfo(C[3]);

            [Constant]

   > typeinfo(sin(C[3]*Pi));

            [Constant]

            ....................... Conv .......................

- convert(<expr>,`&^`)

   <expr> - a linear combination of Clifford (&v) products

   Returns the equivalent expression in terms of &^ product and
   &i contractions (using the defined metric on M).

   Example:
   > alpha:=e[0] &v e[1] - e[0] &v e[1] &v e[3]:
        # {e[i]} is a orthonormal ambient cobase
   > convert(alpha,`&^`);
     -->    e[0] &^ e[1] - e[0] &^ e[1] &^ e[3]:

   > convert(%,`&v`);
     -->    e[0] &v e[1] - e[0] &v e[1] &v e[3]:


            ....................... Conv .......................

- convert(<expr>,`&v`)

   <expr> - a linear combination of wedge (&^) products

   Returns the equivalent expression in terms of &v products and
   &i contractions (using the defined metric on M).

   See also - convert(<expr>,`&^`)

            ....................... Conv .......................

- convert(<fm>,`&x`)

   <fm> - decomposible exterior p-form composed of 1-forms

   Returns the equivalent (p,0) antisymmetric tensor.

   Example:
    > forms(M,1,{alpha,beta});
    > convert(alpha &^ beta,`&x`);
      -->
                  1/2*(alpha &x beta - beta &x alpha)




            ....................... curve .......................


- curve(<C>,<eqn>)

  <C> - name for curve
  <eqn> - set/list of equations expressing the values of some 0-forms
    (coordinates) in terms of the parameter of curve <C>

  See - DF(<x>) for details.

            ....................... Curvedynamics  .......................

- Curvedynamics(<C>);        See alternative - curve and DF.

   <C> - name for the declared map specifying a curve

   The procedure computes the autoparallel acceleration of <C>. The output
   contains a list of three lists. The first list contains the component
   maps of <C>. The second list contains the coordinate components of the
   tangent vector to <C>. The third list contains the coordinate components
   of the acceleration of <C>.

   Example:
    > Manifoldsetup(J,[tau],[f,Z],['f[1]=d(tau)']):
    > Manifoldsetup(M,[theta,phi],[e,X],
        ['e[1]=d(theta)','e[2]=sin(theta)*d(phi)']):
    > mapping(C,J,M,[theta=f1(tau),phi=f2(tau)]);
    > mapping(GC,J,M,[theta=h(tau),phi=Pi]);
    > g:=e[1] &x e[1] + e[2] &x e[2];
    > Mancovmetric(M,g):
    > Curvedynamics(C):
    > Curvedynamics(GC);
      -->
         [[h(tau), Pi], [diff(h(tau),tau), 0],
        [diff(diff(h(tau),tau),tau), 0]]




        ====================  D  =====================


- d(<fm>)

   <fm> - exterior form

   Returns the exterior derivative of <fm>.
   A coordinate system should be defined by calling first Manifoldsetup.


            ....................... D ......................


This works in either explicit or symbolic mode.

For symbolic DEFINE mode:

- DEFINE(<U>=<expr>,

    <SYMBOLIC>,

    display=<n>,

    <procedure>,

    <M>)

   <U> - A name or unevaluated function calls (may include symbolic
    indices) to be defined as exterior forms
    or tangent vectors in terms of <expr>.

   <expr> - an expression which may involve the conventional
    summation notation with balanced symbolic indices, with lower
    indices enclosed with {} brackets.
    Summation will be executed over such symbolic pairs of
    indices appearing in each <expr>. Free indices should
    agree with the symbolic indices in the corresponding <U>.


   <procedure> - (optional) a simplification procedure used by
        evalT. E.g.

        > f:=x->Collectype(x,`&i`,factor);

        > DEFINE(<U>=<expr>,<M>,display=<n>,f);

   <M> - (optional) name for the manifold label. This label MUST be
    specified if any <expr> is a constant (e.g., zero).

   display=<n> - (optional), an equation with the word 'display' as
        lhs and integer <n>=0,1, or 2. If <n> is

          0: (no display of definition),
          1: (dispalys the symbolic form of the definition,
          2: (displays all components which are not explicitly zero).

        The default value of <n> is 2.

   If <U> is a frame-indexed symbol then the equation
   <U>=<expr> may be manipulated in a purely
   symbolic manner. If repeated symbolic summation indices appear
   in <expr> then explicit summation may be suppressed
   by invoking the following option:

   <SYMBOLIC> - (optional) is either

    symbol=<symbol1>, symbol=<symbol2>, ...,

    where

    symbol=<symbolk>, ...  are equations with the word 'symbol' as
        lhs and any user chosen symbols <symbolk>, ... used to denote
        internally generated indexing functions `index/<symbolk>`.
        (The kth indexing function maps the index list of <Uk> to the
        corresponding value <exprk>.) The tables assigned to <Uk>
        cannot be assigned values.

    OR

    symbol OR symbolic,

    in which case the indexing function is given
    an internally generates identifier
    (available by  printing the root name (<U>))

    If the setup has ben done in symbolic mode e.g.
    Manifoldsetup(M,n,[e,X]) it is not necessary to use the (optional)
    <SYMBOLIC> arguments.

   If F[<index structure>] denotes an indexed p-form or Tvector defined
   with the aid of forms, Tvectors or DEFINE, with symbolic indices
   in a specified position referring to the ambient bases then

   DEFINE(A[<index structure>]=B[<index structure>] is

   permitted, where <index structure> is arbitrary.


   If an indexed quantity which has some permutation symmetry is to be
   defined, then increased efficiency can be achieved by assigning the
   root name of the indexed quantity to an empty table with a predefined
   indexing function. (See Example 5)

        Example:

        > Manifoldsetup(M,n,[e,X]); # Symbolic dimension n
        > Tvectors(M,Y[{a}]);
        > Makeindexfunc(asym23,[2,3]):
        > Z:=table(asym23); # Optionally initialises table Z with
        >                   # appropriate antisymmetry
        > DEFINE(Z[{a},{b},{c}]=Y[{a}] &L (Y[{b}] &L Y[{c}]),
                                                   symbol=Jacobi);

        > # Test Jacobi identity:
        > Z[{b},{c},{a}]+Z[{c},{a},{b}]+Z[{a},{b},{c}];

                                    0

        > print(`index/Jacobi`); # Inspect the indexing function generated



            ....................... D explicit mode ...............

For explicit DEFINE mode:

- DEFINE(<U>=<expr>,

    display=<n>,

    <procedure>,

    <M>)

   <U> - a name or unevaluated function calls (may include symbolic
    indices) to be defined as exterior forms
    or tangent vectors in terms of <expr>.

   <expr> - expressions which may involve the conventional
    summation notation with balanced symbolic indices, with lower
    indices enclosed with {} brackets.
    Summation will be executed over such symbolic pairs of
    indices appearing in each <expr>. Free indices should
    agree with the symbolic indices in the corresponding <U>.


   <procedure> - (optional) a simplification procedure used by
        evalT. E.g.

        > f:=x->Collectype(x,`&i`,factor);

        > DEFINE(<U>=<expr1>,<M>,display=<n>,f);

   <M> - (optional) name for the manifold label. This label MUST be
    specified if any <expr> is a constant (e.g., zero).

   display=<n> - (optional), an equation with the word 'display' as
        lhs and integer <n>=0,1, or 2. If <n> is

          0: (no display of definition),
          1: (displays the symbolic form of the definition,
          2: (displays all defined components explicitly).

        The default value of <n> is 2.

   If F[<index structure>] denotes an indexed p-form or Tvector defined
   with the aid of forms, Tvectors or DEFINE, with symbolic indices
   in a specified position referring to the ambient bases then

   DEFINE(A[<index structure>]=B[<index structure>] is

   permitted, where <index structure> is arbitrary.

   If any exterior covariant derivatives (&D or &riemD) appear in <expr>,
   then they will be explicitly evaluated.

   If an indexed quantity which has some permutation symmetry is to be
   defined, then increased efficiency can be achieved by assigning the
   root name of the indexed quantity to an empty table with a predefined
   indexing function. (See Example 5)

   Examples:

    >a:='a'; b:='b'; c:='c';

    1)
    >forms(M,0,alpha[a,{b}]):
    >alpha[1,{1}]:=x;
    >alpha[1,{2}]:=0;
    >alpha[2,{1}]:=x*y;
    >alpha[2,{2}]:=sin(y);
    >DEFINE(A[a]=alpha[a,{b}]*e[b],display=1);

    2)
    >DEFINE(K[a,{b},{c}]=0,M);

    3)
    >DEFINE(F[{b}]=X[{a}] &i &D(&star(e[a] &^ e[{b}])),factor);
    >F[3]; # Automatically computed if the metric is defined

    4)
    >forms(M,0,omega[a]):
    >forms(M,0,theta[a,{c}]):
    >DEFINE(d(omega[a])=theta[{a},{c}]*e[c]);

    5)
    >Makeindexfunc(asym23,[2,3]):
    >beta:=table(asym23):
    >DEFINE(beta[{a},b,c]=alpha[{a}]*(e[b] &^ e[c]),display=0);
    >xprint(beta);


            ....................... D .......................

- DEFINEMAP(<C> &b <fm>=<fm1>) or
  DEFINEMAP(<H> &f <V>=<V1>)

   <C>,<H> - defined maps between manifolds (See - mapping).
   <fm>,<fm1> - forms on the appropriate manifolds
   <V>,<V1> - Tvectors on the appropriate manifolds

   If <fm1> or <V1> have not been previously defined, this procedure
   defines them appropriately (scalar functions then depend on all
   coordinates).

   If <C> or <H> are diffeomorphisms, inverse relations are defined.
   In this case, the arguments may alternatively accommodate
   1/<C> or 1/<H>.

   For examples, see - `&f`(<C>,<Tsr>).


            ....................... D .......................

- deg(<fm>)

   <fm> - homogeneous exterior p-form

   Returns the degree p of <fm>.



            ....................... DF .......................

- DF(<x>)

  <x> - a declared 0-form or coordinate  on manifold M
        (See forms or Manifoldsetup)

  DF(x) represents the tangent vector field of  a congruence
  of curves on M with parameter x. On output DF(x) is printed
  as (d/dx)[c].  ([c] for congruence)

  The contraction DF(x) &i d(fx) returns diff(fx,x) for any
  expression fx containing x. In particular DF(x) &i d(x) yields 1.

  For a general 0-form w (which may be a local coordinate on M),
  DF(x) &i d(w) returns the unevaluated system expression
  DF(w,x) which is displayed as (dw/dx)[c].
  This represents the differentiation of w along some curve with parameter x.

  Similarly DF(w,x,y), displayed as (d^2 w/dy dx)[c], is formed by
  contracting d(DF(w,x))   with the tangent vector DF(y). A similar pattern
  applies to the output obtained by contracting d(DF(w,x,y)) with another
  DF type of vector and so on.

  To specify the image of the 0-forms (or coordinates) w1, w2 ...
  on the curve C in terms of functions f1,f2,.. of  parameter  x, call

    curve(C,{w1=f1(x),w2=f2(x),...})

  with name C and any functions f1, f2 ... of x.
  In the calling sequence above if the second argument includes an
  equation w=w for any 0-form w, then w is assumed to have a constant value
  along the curve C. (Calling  the procedure
  curve repeatedly with same name C but different set of equations
  re-defines the parametrisation or the image of curve C on manifold.)

  Subsequently an expression expr may be evaluated on curve C on
  demand with the call:

    evalcurve(expr,C).

  The returned expression is in terms of Maple differentiation diff
  by  e.g. replacing DF(w1,x) by diff(f1(x),x).

  Examples:

  > Siderels(cos(theta)^2=1-sin(theta)^2):
  > # This inhibits converting sin(theta)^2 to 1-cos(theta)^2 by Maple

  > # Euclidean sphere setup:
  > Manifoldsetup(S,[theta,phi],[e,X],[e[1]=d(theta),e[2]=d(phi)]):
  > g:=e[1] &x e[1] + sin(theta)^2*e[2] &x e[2];
  > Mancovmetric(S,g):

  > forms(S,0,t);
  > V:=DF(t);      # V is tangent to any curve with parameter t

            V := (d/d t)[c]

  > V &i d(phi); # Directional derivative of phi with respect to t

            (d phi/d t)[c]

  > # Second derivative of phi may be obtained as follows:

  > V &L %;

            (d^2 phi/d t^2)[c]

  > A:=evalT(V &C V): # DEFINE A to be the acceleration of V

  > curve(GC,{theta=Pi,phi=t}); # GC is a great circle on S with parameter t

  > evalcurve(A,GC);

                0

  > # A is zero on GC  which is a geodesic:

  > # DEFINE C to be a general curve on S with arbitrary functions
  > # f1 and f2 of t:

  > curve(C,{theta=f1(t),phi=f2(t)});

  > AC:=evalcurve(A,C):

  > # Geodesic equations are generated from the components of AC
  > # in the coordinate basis as follows:

  > eqn1:=AC &i d(theta)=0;

    eqn1:=diff(f1(t),t,t)-sin(f1(t))*cos(f1(t))*diff(f2(t),t)^2 = 0

  > eqn2:=AC &i d(phi)=0;

     eqn2:=(diff(f2(t),t,t)*sin(f1(t))+
    2*diff(f1(t),t)*cos(f1(t))*diff(f2(t),t))/sin(f1(t)) = 0


        ====================  E  =====================



            ....................... evalcurve .......................

- evalcurve(<expr>,<C>)

  <expr> - expression
  <C> - name for curve

  See - DF(<x>) for details.

            ....................... evalT  .......................


- evalT(<expr>,<f>)

   <expr> - expression
   <f> - (optional) one-parameter procedure

   Explicitly evaluates covariant derivatives (&C) in <expr>. Applies
   simplifications to <expr> including Collect and Collecttype. Returns
   the result in the ambient (co)basis.

   If <f> is present, then <f> will be used as the 3rd argument of Collect
   or Collecttype when internally calling them. (See - Collect, Collecttype)



- evalT_C(<expr>)

   <expr> - expression

   This procedure is mainly designed for the Package's internal use.

   Explicitly evaluates covariant derivatives (&C) in <expr>. Returns
   the result in the ambient (co)basis.



            ....................... E .......................

- Extend(<C>,<rootname>);

   <C> - name for the declared map specifying a curve on M
   <rootname> - root name used to construct vector field on M

   Returns a vector field on M with coordinate components that under the
   pull back with map <C> restrict the vector field to the tangent vector
   on the image of <C>.

   Example:
    > Manifoldsetup(J,[tau],[f,Z],['f[1]=d(tau)']):
    > Manifoldsetup(M,[theta,phi],[e,X],
        ['e[1]=d(theta)','e[2]=sin(theta)*d(phi)']):
    > mapping(GC,J,M,[theta=h(tau),phi=Pi]);
    > g:=e[1] &x e[1] + e[2] &x e[2];
    > Mancovmetric(M,g):
    > Manfdomain(M,zeta,[theta,phi]):
    > DEFINEMAP(GC &b zeta=eta):
    > V:=sin(theta)*PD(phi)+ zeta*PD(theta):
    > GCdot:=Extend(GC,q);
      -->
                      q[theta]*Diff(,theta)+q[phi]*Diff(,phi)

    > AccelGC:=F2C(evalT(GCdot &C GCdot)): # a vector field on M
    > AccelGC1:=GC &b (AccelGC &L theta);  # component on domain of GC
      -->
                      diff(diff(h(tau),tau),tau)

    > AccelGC2:=GC &b (AccelGC &L phi);   # component on domain of GC
      -->
                         0

    > transV:=F2C(evalT(GCdot &C V)); # a vector field on M
    > transV1:=GC &b (transV &L theta);
      -->
                        diff(eta,tau)

    > transV2:=GC &b (transV &L phi);
      -->
                     2*diff(h(tau),tau)*cos(h(tau))





        ====================  F  =====================


- F2C(<expr>)

   <expr> - expression

   Converts  ambient cobase and dualbase elements in <expr> to coordinate
   cobase and dualbase elements according to the equations in the table
   F2C(). This table is generated by calling Manifoldsetup.

   Example: see - `&star`.


            ....................... Fl .......................

- flatten(<s>,<Tsr>)

   <s> - an integer denoting a vector element inside the tensor product
    of <Tsr>.
   <Tsr> - a tensor with valence (p,q) to be flatted to a (p+1,q-1)
    type tensor where for each decomposable term in <Tsr> the <s>-th
    vector element is flattened to its metric dual and the resulting
    1-form is placed 1st in each tensor product (&x).
    In the tensor product &x, the canonical order is a tensor product
    of p 1-forms followed by q vectors.
    Vectors are enumerated from 1 to q in a (p,q)-type tensor.

   Examples:
    In 2 dimensions with metric
    g = -`&x`(e[1],e[1])+`&x`(e[2],e[2])
        +x*y*(`&x`(e[1],e[2])+`&x`(e[2],e[1]))

    >DEFINE(delta=e[a] &x X[{a}]);
    -->
        delta := `&x`(e[1],X[{1}])+`&x`(e[2],X[{2}])

    >flatten(1,delta);
    -->
    -`&x`(e[1],e[1])+x*y*`&x`(e[2],e[1])
    +x*y*`&x`(e[1],e[2])+`&x`(e[2],e[2])

    >Mancovmetric(M);
    --> (get the same expression as above)


            ....................... Fn .......................

- fnindices(<f>,<n1>,<n2>,...)

   <f> - name of function of several variables and parameters
   <n1>,<n2>,... sequence of positive integers

   <n1>,<n2>,... specify the locations of parameters in <f> with the nj-th
    argument of <f> corresponding to the positive integer nj.

   This declaration  inhibits the Manifolds programme from checking the
   type of the parameters  of such functions <f>.


   The system initially recognizes the following functions with indicated
   locations of parameter:

    BesselI (1)
    BesselJ (1)
    BesselK (1)
    BesselY (1)
    hypergeom (1,2)

   Examples:

   > Manifoldsetup(M,[x],[e,X],[e[1]=d(x)]);
   > d(BesselJ(n,x^2));

        2*(n*BesselJ(n,x^2)-BesselJ(n+1,x^2)*x^2)/x*d(x)


   > readlib(hypergeom);
   > F:=hypergeom([1/2],[1/3],x);
   > typeinfo(F);

            [form,M,0]

   > d(F);

        3/2*hypergeom([3/2],[4/3],x)*d(x)

   > fnindices(f,1,3);
   > d(f(a,x,{b}));

            D[2](f)(a,x,{b})*d(x)




            ....................... Fo .......................

- forms(<M>,<pp>,<fms>,<eqn>)

   <M> - name for the manifold label

   <pp> - either an integer <p> or an equation of the type

      degree=<p>   or   deg=<p>.

         The latter form must be used to define forms with
         symbolic degree <p>. <p> is automatically declared
         Constant.

         If this argument is not specified, then all forms in <fms>
         are regarded as inhomogeneous forms. Such inhomogeneous
         forms cannot be frame-indexed.

   <fms> - a name or a list/set of names to be declared as exterior forms
    of degree <p> on manifold <M>.

        By default, all symbols in <fms> indexed with names or sets
        of single names are regarded as primitively frame indexed
        forms. The convention is that each root name be followed by a
        sequence of symbolic indices contained in [].
        Each symbolic lower index must be enclosed in {}
    otherwise it is regarded as an upper index.

        For declaration of all forms in <fms> indexed with labels which
        are not frame indices, <eqn> must be the Maple equation

               Indexed=false

        The convention is that each root name be followed by a
        sequence of any expressions contained in [].

   <eqn> - (optional) This parameter may be either (see <fms>  above)

                   Indexed=false

        or

                   Indexing=<indexfunc>

        where <indexfunc> is an indexing function or a sequence of
        indexing functions used to implement symmetries amongst
        frame indices of elements in <fms>. The Manifolds indexing
        functions Symmetric or Antisymmetric are available for the case
        where all indices are contravariant or covariant.
        See Makeindexfunc for further details.



        See also General Usage of the Package (Frame Indexed Forms or
        Tvectors) in preface above.



   Examples:

> Manifoldsetup(M,3,[e,X,0]);

> xprint(e);
             table(Indexed, form, 1, +, [
            0
                   0 = e
            1
                   1 = e
            2
                   2 = e

                   ])


> forms(M,0,{alpha,beta}); # Declares alpha and beta as 0-forms on M

> forms(M,deg=p,{Sigma}); # Declares Sigma as p-form on M

>    Sigma &^ e[0];

        (-1)^p * e[0] &^ Sigma

> deg(%);

            p+1

> forms(M,1,omega[a,{b}]); # Declares omega[a,{b}] as frame indexed
                           # 1-form on M

> type(omega[1,{b}],Indexed); # Test for a frame indexed object

                      true

> xprint(omega[1,{b}]);

                         1
                   omega
                           b

> forms(M,2,Lambda[{a},{b},{c}],Indexing=Antisymmetric);
> # Frame indexed 2-forms Lambda[{a},{b},{c}] are
> # totally antisymmetric

> `type/Indxed`(Lambda[{a},{1},{2}],'t');

                     true

> t; # t is assigned to

                 [[form,M,2],[-1,-1,-1]]


> Lambda[{0}];

Error, (in index/Indexed) Expecting 3 frame indices

> Lambda[{0},{1},{4}];

Error, (in index/Indexed) 4 is out of range, 0 .. 2

> Lambda[0,{1},{2}];

Error, (in Manmetriccomps) metric on M not defined

> Lambda[a^b,{c},{q}];

Error, (in index/Indexed) Invalid frame index, a^b

> Lambda[{0},{1},{2}]:=e[0];

Error, (in index/Indexed)
Geometrical types mismatched in assigning Indexed forms.

> Lambda[{0},{1},{a}]:=e[0] &^ e[2];

Error, (in index/Indexed)
Cannot assign symbolically Indexed forms.


> forms(M,{psi,P}); # psi and P are inhomogeneous forms on M

> forms(M,2,Alpha[Pi],Indexed=false); # Alpha[Pi] is not frame indexed

> type(Alpha[Pi],Indexed); # Test for a frame indexed object

                      false



> forms(M,2,beta[0][a]); # Here a is  parsed as a frame index
                         # while 0 is regarded as a label
> eval(beta[0]);

              TABLE(Indexed, form, 2, +, [])




> forms(M,2,phi[0,1]); # phi[0,1] is NOT frame indexed since 0, 1 are
                       # not symbolic.

> type(phi[0,1],Indexed);

                     false

> forms(M,2,sigma[]); # An allowed null indexed form.



        ====================  H  =====================

- Headerprint(<exprs>)

   <exprs> - sequence of expressions

   Prints <exprs> between two dotted lines. This may be used to print
   section titles in a program.

   This facility can be suspended with offprint(); and
   resumed with onprint();



        ====================  I  =====================



            ....................... in .......................

- index/Antisymmetric
  index/Symmetric

   Antisymmetric and Symmetric are indexing functions used by forms and
   Tvectors. For examples see - forms and Tvectors.




        ====================  J  =====================



- jacobimap(<C>) or jacobimap(1/<C>)

  <C> - name for a diffeomorphism defined by calling mapping.

   Internally invoked by `&b` when using declared maps with
   `Maple unknown` functions. May be called to examine consistency of
    equations in defining the map <C>.


  Suppose C has been defined by calling

    mapping(C,M,N,[y1=Y1(x1,x2,...),y2=Y2(x1,x2,...),...],
              [x1=X1(y1,y2,...),x2=X2(y1,y2,...),...])

  where x1,x2,.... and y1,y2,... are respectively the local coordinates
  on manifolds M and N, and are in the order of Mancoords(M) and
  Mancoords(N). Y1,Y2,... are any functions of x1,x2,.... and
  X1,X2,... are any functions of y1,y2,...

  If the expressions Yi(x1,x2,...) or Xj(y1,y2,...) involve some
  `Maple unknown` functions f1,f2,... of x1,x2,... or y1,y2,..., then
  the images of the derivatives of these functions under the appropriate
  pullbacks  induced by C or 1/C will remain unevaluated by default.

  To effect the explicit evaluation of such images call

    onjacobimap(C) or equivalently onjacobimap(1/C)

  The evaluation rules are such that:

   1. The entries of jacobimatrix(C) map to the corresponding entries
      of jacobimatrix(1/C,-1) under the pullback induced by 1/C

   and

   2. The entries of jacobimatrix(1/C) map to the corresponding entries
      of jacobimatrix(C,-1) under the pullback induced by C.

  This is automatically implemented by invoking the procedure jacobimap.

  For consistency a (possibly null) set of (differential) equations for
  f1,f2,... may arise. This is accessible on demand with

    jacobimap(C)  and/or  jacobimap(1/C)

  A subsequent command

    offjacobimap(C) or equivalently offjacobimap(1/C)

  switches back to the mode where the pullbacks of the derivatives
  of f1,f2,... remain unevaluated.

  Examples:

  > Manifoldsetup(M,[x,y],[e,X],[e[1]=d(x),e[2]=d(y)]):

  > Manifoldsetup(N,[r,theta],[kappa,Xi],[kappa[1]=d(r),kappa[2]=r*d(theta)]):

  > Mapping C involves an unknown function phi of x and y:

  > mapping(C,M,N,[r=phi(x,y), theta=arctan(y/x)],
  >               [x=r*cos(theta), y=r*sin(theta)]);

  > C &f PD(x);

       &b(1/C, diff(phi(x,y),x)*(d/d r) - sin(theta)/r*(d/d theta)

  > # Explicit evaluation of the pullback term above may be activated
  > # by the following command:

  > onjacobimap(C);

  > C &f PD(x);
        .........................................

            Mapping Relations Defined

        .........................................

        &b(1/C, diff(phi(x,y),x) = cos(theta)

        &b(1/C, diff(phi(x,y),y) = sin(theta)

        .........................................


             cos(theta)*(d/d r) - sin(theta)/r*(d/d theta)

  > jacobimap(1/C);

                {}

  > cnd:=jacobimap(C);  # Consistency check

             { diff(phi(x,y),x) = phi(x,y)/(x^2+y^2)*x,
               diff(phi(x,y),y) = phi(x,y)*y/(x^2+y^2) }

  > # NB. These equations are satisfied if phi(x,y) = sqrt(x^2+y^2);



     ....................... jacobimatrix .......................



- jacobimatrix(<C>,<m>)

  <C> - name of a mapping already defined  by calling mapping
        or inverse of such a name if the inverse of  <C> is also defined.
  <m> - (optional)  number -1

  This procedure computes the Jacobian associated with <C> (and its inverse
  if the inverse of  <C> is also defined).


  Suppose C has been defined by calling

    mapping(C,M,N,[y1=Y1(x1,x2,...),y2=Y2(x1,x2,...),...]);

  where x1,x2,.... and y1,y2,... are respectively the local coordinates
  on manifolds M and N, and are in the order of Mancoords(M) and
  Mancoords(N). Y1,Y2,... are any functions of x1,x2,....

  The Jacobian matrix  associated with mapping C is returned by calling

    jacobimatrix(C);

  where the (i,j)-entry is given by diff(Yi(x1,x2,...),xj).

  If C is a diffeomorphism between M and N, i.e. the inverse
  of C is also defined through

    mapping(C,M,N,[y1=Y1(x1,x2,...),y2=Y2(x1,x2,...),...],
              [x1=X1(y1,y2,...),x2=X2(y1,y2,...),...]);

  with any functions X1,X2,... of y1,y2,... and other arguments explained
  as before, then jacobimatrix(C) is a square matrix and its inverse
  is accessible by calling

    jacobimatrix(C,-1);

  In addition, the Jacobian matrix associated with the inverse mapping
  of C is available on demand with

    jacobimatrix(1/C);

  where the (i,j)-entry is given by diff(Xi(y1,y2,...),yj). The inverse of
  jacobimatrix(1/C) is similarly obtained with the command

    jacobimatrix(1/C,-1);


  Examples:

  > csgn(r):=1: # since in the following r is to be real and non-negative

  > Manifoldsetup(M,[x,y],[e,X],[e[1]=d(x),e[2]=d(y)]):

  > mapping(C,M,N,[r=sqrt(x^2+y^2), theta=arctan(y/x)],
  >               [x=r*cos(theta),  y=r*sin(theta)   ]);

  > jacobimatrix(C);

        [ x/(x^2+y^2)^(1/2)   y/(x^2+y^2)^(1/2) ]
        [                                       ]
        [   -y/(x^2+y^2)        x/(x^2+y^2)     ]

  > jacobimatrix(C,-1);

        [ x/(x^2+y^2)^(1/2)  -y ]
        [                       ]
        [ y/(x^2+y^2)^(1/2)   x ]

  > jacobimatrix(1/C);

        [ cos(theta)  -r*sin(theta) ]
        [                           ]
        [ sin(theta)   r*cos(theta) ]

  > jacobimatrix(1/C,-1);

        [   cos(theta)   sin(theta)   ]
        [                             ]
        [ -sin(theta)/r  cos(theta)/r ]

  > The result that pulling back any entry of jacobimatrix(1/C,-1)
  > equals the corresponding entry of jacobimatrix(C) is satisfied:

  > map(x->`&b`(C,simplify(x)),%);

        [ x/(x^2+y^2)^(1/2)  -y ]
        [                       ]
        [ y/(x^2+y^2)^(1/2)   x ]




        ====================  K  =====================

- Kronecker(<M>)[<a>,<b>]

  <M> - manifold label

  <a>,<b> - valid numeric or symbolic frame indices  (see preface).

  Kronecker(<M>)[<a>,<b>], with one index up and one index down,
  returns the components of the Kronecker delta tensor on <M> in the
  ambient cobasis and dual basis. If a metric is defined on <M>
  then the indices <a> and <b> may be both up or down, in which
  case the appropriate metric components are returned.

  Example:
  > Manifoldsetup(M,n,[e,X]);
  > Manmetriccomps(M,g);
  > Kronecker(M)[a,{b}];

                        Kronecker(M)[a,{b}];

  > xprint(%); # The symbol delta is used universally with xprint.

                  a
                             delta
                   b
  > Kronecker(M)[{a},{b}];

            Manmetriccomps(M)[{a},{b}]

  > xprint(%); # The symbol g is used universally with xprint.

                g
                  a b

  > # Convenient to introduce:

  > alias('delta[M]=Kronecker(M),g[M]=Manmetriccomps(M)'):

  > Kronecker(M)[a,{b}];

                            delta[M][a,{b}]

  > xprint(%);

                  a
                             delta
                   b

  > X[{a}] &i e[{b}];

                           g[M][{a},{b}]

  > xprint(%);

                g
                  a b

  > X[{a}] &i e[b] - delta[M][{a},b];

                  0


        ====================  M  =====================

- Makeindexfunc(<f>,<s1>,<s2>,...,<a1>,<a2>,...)

  <f> - name
  <s1>,<s2>,... - sets of positive integers
  <a1>,<a2>,... - lists of positive integers

   Second and subsequent arguments may occur in any order.

   Defines a indexing function index/.<f> which symmetrises the indices
   indicated by <s1>,<s2>,... and antisymmetrise the indices indicated by
   <a1>,<a2>,... This does not include pairwise symmetries.

   Indexing=<f> may be subsequently used as the last argument
   when calling forms or Tvectors to declare general indexed
   forms or Tvectors with the corresponding symmetry property.

   In general, the user may define a more general indexing procedure
   with name

        `index/<name>`.

   The user is recommended to use the Manifolds procedure
   Sort (see Sort) to establish a canonical index order.
   See example below.

   The  <name> in `index/<name>` may be used in the argument

        Indexing=<name>

   in the procedures forms or Tvectors (see forms, Tvectors).

   It may also be used to initialise a Maple
   table prior to the assignment of table entries to frame
   indexed objects with the aid of DEFINE. See example below.


   Example:
    > Makeindexfunc(sym12asym34,[3,4],{1,2}):
    > forms(M,1,alpha[p,q,{r},{s}],Indexing=sym12asym34):
    > alpha[3,2,{1},{0}];
     -->
            -alpha[2,3,{0},{1}]


    > Makeindexfunc(asym23,[2,3]):

    > zeta:=table(asym23):
    > zeta[4,3,2];
     -->
             -zeta[4,2,3];

        > DEFINE(zeta[a,b,c]= X[a] &i (e[b] &^ e[c]))

    Example of use of a more general indexing function that
    imposes the symmetries:

    A[a,b,c,d]=A[b,a,c,d]=A[a,b,d,c]=A[c,d,a,b]

    for any table A with the following indexing function:

#---------------------------------------------------------------------------

`index/elasticsym`:=proc(index,A,value)
local p,q,r;

 p:=Sort([index[1..2]]);
 q:=Sort([index[3..4]]);
 r:=op(map(op,Sort([p,q])));

if nargs>2 then  A[r]:=value;
 RETURN();
fi;

A[r]

end:

#---------------------------------------------------------------------------



# Initialse table with elasticsym indexing function

C:=table('elasticsym');


forms(M,0,gm[a,b],Symmetric): # define symmetric frame indexed components.
Constants(mu,lambda);

# DEFINE table entries:

C[a,b,c,d]=mu*(gm[a,c]*gm[b,d]+gm[a,d]*gm[b,c])+lambda*gm[a,b]*gm[c,d];

DEFINE('%'):

xprint(C): # inspects  independent entries




            ....................... Manc .......................


- Mancobase(<M>)

   <M> - name for the manifold label.

   Returns a list of 1-forms, defining an ambient cobase on <M>.



            ....................... Manc .......................

- Mancobaseroot(<M>)

   <M> - name for the manifold label.

   Returns the root name of the ambient cobase on <M>.


            ....................... Manc .......................

- Manconmetric(<M>,<G>)

   <M> - name for the manifold label
   <G> - (optional) an explicit symetric or antisymmetric (0,2) tensor

   Manconmetric(<M>) returns contravariant metric tensor in ambient base if
   it exists.

   To define a contravariant metric tensor <G> on <M>, use
   Manconmetric(<M>,<G>). After this usage:
     g:=Mancovmetric(<M>) assigns covariant metric tensor to g.
     gm:=Manmetriccomps(<M>) assigns all components of the metric tensor
   in ambient (co)base to gm.

   Although either a symmetric or an antisymmetric metric is permitted,
   the raising and lowing index facility only operates in the symmetric case.



            ....................... Manc .......................

- Manconnexforms(<M>,<Lambda>)

   <M> - name for the manifold label

   <Lambda> - (optional) a symbol (for symbolic purposes) or the name of a
    table containing the 2-indexed connection 1-forms, with indices in any
    position, in the ambient cobase or dualbase.

   Manconnexforms(<M>,<Lambda>) with <Lambda> a symbol, generates the table of
   symbolic  2-indexed 1-forms: the set of connection 1-forms
   on <M> using <Lambda> as root name.

   Manconnexforms(<M>) returns as a table of (2-indexed) connection 1-forms.

   The index struture of the output table will be indicated to the user

   Example:
   1)
   > Mancovmetric(M,g):    # g is a defined symmetric (2,0) tensor
   > Mantorsion(M,T):      # T is a defined (2,1) torsion tensor
   > Mannonmetricity(M,S): # S is a defined (3,0) nonmetricity tensor
   > Lambda:=Manconnexforms(M):
   > # The above command assigns Lambda to the connection 1-forms
   > # computed from g,T,S. If Mantorsion (Mannonmetricity) had not been
   > # specified, Lambda would be assumed torsion free (metric compatible).

   2)
   > forms(M,1,omega[a,{b}]):
   > omega[0,{1}]:=beta;   # beta is a define 1-form
   > Manconnexforms(M,omega): # declares the table omega to contain
                              # the connection forms in the ambient cobase
   > T:=Mantorsionforms(M): # assigns T to the table of torsion forms for
                # this connection


            ....................... Manc .......................

- Mancoordcobase(<M>)

   <M> - name for the manifold label.

   Returns a list of 1-forms, defining the coordinate cobase on <M>.


            ....................... Manc .......................

- Mancoorddualbase(<M>)

   <M> - name for the manifold label.

   Returns a list of Tvectors, defining the coordinate base on <M>.


            ....................... Manc .......................

- Mancoords(<M>)

   <M> - name for the manifold label.

   Returns a list of 0-forms, defining a coordinate system on <M>.



            ....................... Manc .......................

- Mancovmetric(<M>,<g>)

   <M> - name for the manifold label
   <g> - (optional) an explicit symetric or antisymmetric (2,0) tensor


   Mancovmetric(<M>) returns covariant metric tensor in ambient cobase if
   it exists.

   To define a metric tensor <g> on <M>, use Mancovmetric(<M>,<g>). After
   this usage:
     G:=Manconmetric(<M>) assigns contravariant metric tensor to G.
     gm:=Manmetriccomps(<M>) assigns all components of the metric tensor
   in ambient (co)base to gm.

   Although either a symmetric or an antisymmetric metric is permitted,
   the raising and lowing index facility only operates in the symmetric case.


            ....................... Manc .......................

- Mancurvforms(<M>)

   <M> - name for the manifold label

   Returns as a table of doubly indexed 2-forms the curvature forms w.r.t the
   ambient cobase.

   The index struture of the output table will be indicated to the user.


            ....................... Mand .......................

- Mandetcovmetric(<M>)

   <M> - name for the manifold label

   Returns determinant of covariant metric tensor components
   in ambient cobase.


            ....................... Mand .......................

- Mandim(<M>)

   <M> - name for the manifold label.

   Returns the dimension (number of coordinates) of <M>.


            ....................... Mand .......................

- Mandualbase(<M>)

   <M> - name for the manifold label.

   Returns a list of Tvectors, defining an ambient base on <M>.


            ....................... Mand .......................

- Mandualbaseroot(<M>)

   <M> - name for the manifold label.

   Returns the root name of the ambient base on <M>.


            ....................... Mane .......................

- Maneinforms(<M>)

   <M> - name for the manifold label

   Returns as a table of singly indexed (n-1)-forms the Einstein forms
   w.r.t the ambient cobase, where n is the dimension of <M>.

   The index struture of the output table will be indicated to the user.


            ....................... Mane .......................

- Manepsilon(<M>)

   <M> - name for the manifold label

   The symbol epsilon[<M>] has been introduced to represent the value of
   detg/abs(detg) that occurs in the execution of the (inverse) Hodge map.
   detg is accessable from Mandetcovmetric(<M>). All calculations are
   performed using epsilon[<M>]^2=1. The analytic form of epsilon[<M>] is
   accessable by the command Manepsilon(<M>).

   The user may fix the sign of epsilon[<M>] e.g. epsilon[<M>]:=-1.



            ....................... Manf .......................

- Manfdata(<M>,<f>)

   <M> - name for the manifold label
   <f> - name for the function

   Returns a list which contains the variable domain and the siderelations
   for <f> defined on <M> by extracting information from Manfdomain().

   Note that if <f> has been assigned, the second argument should be `<f>`.


            ....................... Manf .......................

- Manfdomain(<M>,<f>,<v>,<s>,<eqn>)

   <M> - name for manifold label

   <f> - a name or a list/set of names to be used as aliases for
    the image of real or complex valued map(s) on <M>.

    The names may be indexed in the following two ways:

    (1) By default any name (e.g. f) indexed with a sequence of distinct
        symbolic indices (e.g. a,{b},{c}) represents a set of function
        images carrying frame indices.
        Here any single index may be enclosed with {}
        to denote a lower index otherwise it is upper (e.g. f[a,{b},{c}] ).
        Manfdomain will set up aliases for images indexed with all possible
        frame indices according to Manrange(<M>).

        (2) Manfdomain also accepts indexed names in <f> with labels
        other than frame indices (e.g. f[A],f[1],f[1,r,sigma]).
        Names indexed with explicit numbers (e.g.f[1])
        are automatically regarded of this type.

        For declaration of all forms in <f> indexed with labels which
        are not frame indices, <eqn> must be the Maple equation

               Indexed=false

        The convention is that each root name be followed by a
        sequence of any expressions contained in [].

         Names (e.g. h[A][a,{b},{c}]) carrying both kinds of index
        (here [A] denotes a label , [a,{b},{c}] denotes a frame index
        structure, are also accepted in <f>, provided the symbolic frame
        index structure  appears to the right of all labels.


   <v> - (optional) a name or a list of names denoting the domain of
         dependence for all the names in <f>.

        If manifold <M> has been setup by Manifoldsetup with local
        coordinates, the argument <v> may be omitted to denote that
        each element in <f> depends on all coordinates (in the
        same order as in Mancoords(<M>)).

         Functions may also depend on additional parameters that are
         regarded as geometric constants. However such functions may
         be differentiated with respect to these parameters by the
         Maple differentation procedures (diff and D). Such parameters
         must be decalared as Constants before using them in Manfdomain.
         If <v> contains only an ordered list of such declared parameters then
         each element in <f> depends only on these parameters.

         Otherwise the dependence of elements of <f> on parameters
         and subsets of coordinates should be specified in the list <v>.



   <s> - (optional) a set of differential side relations (cf. Siderels)
        for name in <f>. These may be used to indicate functions that depend on
    particular combinations of the coordinates.

    Diff should be used instead of diff when specifying such relations.

   <eqn> - (optional) This parameter may be either

                   Indexed=false

        or

                   Indexing=<indexfunc>

        where <indexfunc> is an indexing function or a sequence of
        indexing functions used to implement symmetries amongst
        frame indices of elements in <f>. The Manifolds indexing
        functions Symmetric or Antisymmetric are available for the case
        where all indices are contravariant or covariant.
        See Makeindexfunc for further details.



        See also General Usage of the Package (Frame Indexed Forms or
        Tvectors) in preface above.


   The order of appearance for <v>,<s>,<eqn> in the calling sequence
   is not mandatory.

   Manfdomain displays to the user a defined alias for each map image.
   For example, the alias f for f_(x,y)

    f=f_(x,y)

   may be introduced by calling Manfdomain(M,f,[x,y]).

   The map associated with each aliased image h given by <f> is formed
   through the concatenation h._ if h is not indexed, or k._ if
   h is (multi-) indexed with the root name k, i.e. h=k[...] or
   h=k[...][...]...

   If one needs to specify the map f_  further use a procedure
   e.g., f_:=(x,y)->x*sin(y)
   (use f_:='f_' to unassign).  Assigning an expression to the image
   (like f:=x*sin(y)) is NOT recommended.

   Examples:

   > Manifoldsetup(M,[u,v],[e,X],[e[1]=d(u),e[2]=d(v)]):

   > Manfdomain(M,[phi1,phi2]);
   > # phi1 and phi are now aliases for phi1_(u,v) and phi_(u,v)

   > Manfdomain(M,beta[eta][a],[u,v]);

   > Manfdomain(M,Alpha[{a},{b}],u,Indexing=Symmetric);

   > # DEFINE Alpha[{a},{b}] first before they can appear in the RHS of
   > # some side relation sets in calling Manfdomain

   > Manfdomain(M,{alpha[{a},{b}],sigma[a,b]},u,Indexing=Symmetric,
   >        {Diff(alpha[{a},{b}],u)=Alpha[{a},{b}]});

   > # omega[a,b] are antisymmetric and only depend on v:

   > Manfdomain(M,omega[a,b],v,Indexing=Antisymmetric);

   > # lambda[a,b,c] are symmetric and depend on u and v:

   > Manfdomain(M,lambda[a,b,c],Indexing=Symmetric);

   > # Entries of lambda with [a,b,{c}] index structure will be automatically
   > # defined in terms of the metric components and entries with [a,b,c]
   > # index structure by the following command:

   > DEFINE(xi[{c}]=lambda[a,b,{c}]*alpha[{a},{b}]):

   > xi[{2}];

         lambda[1,1,2]*alpha[{1},{1}]+2*lambda[1,2,2]*alpha[{1},{2}]+

                     lambda[2,2,2]*alpha[{2},{2}]

   > lambda[1,1,{1}]

            -v^2*lambda[1,1,1]


     # To label functions Fs with coordinate labels [u,v]:

    > Fs:={seq(F[cd],cd=[u,v])};

    > Manfdomain(M,Fs,[u,v],Indexed=false);

    > seq(diff(F[cd],cd),cd=[u,v]);

    > # DEFINE function P to depend on coordinate u and parameter t:

    > Constants(t);

    > Manfdomain(M,P,[t,v]);

    > d(P);
                    diff(P,v)*d(v)

    > diff(P,t);

                    diff(P,t)

    ># Use of Manfdomain before Manifoldsetup

    > forms(N,0,[x,y]);

    > Manfdomain(N,[f],x);
    > Manfdomain(N,[h],[x,y]);

    > Manifoldsetup(N,[x,y,z],[ee,XX],
    >               [e[1]=f*d(x),ee[2]=d(h),ee[3]=x*d(f)+h*d(z)]);

            ....................... Manf .......................

- Manfullcobase(<M>,<p>)

   <M> - name for the manifold label.
   <p> - (optional) integer within 1 .. Mandim(<M>)

   If <p> is absent, returns a list of 1..n-forms, where n=Mandim(<M>),
   defining an ambient cobase for the full exterior algebra on <M>.
   Otherwise returns the ambient cobasis for the <p>-forms on <M>.


            ....................... Manf .......................

- Manfunctions(<M>)

   <M> - name for the manifold label

   Returns a list of the functions defined on <M> by extracting information
   from Manfdomain().



            ....................... Manif .......................

- Manifoldsetup(<M>,<cdlist>,<rootlist>,<frameeqnslist>) or
  Manifoldsetup(<M>,<ndim>,<rootlist>)

   <M> - name for the manifold label.
    If [] is put around the name, then explicit evaluation of exterior
    derivatives  of the ambient cobase forms and all commutators of
    ambient base vectors will be supressed. (Call Manstructure(<M>,10)
    to implement this option if it is subsequently required).
   <cdlist> - list of names of local coordinates for calculus on <M>.
   <rootlist> - list of two names, which will be used as the root names for
    the ambient cobase and dualbase on this manifold.
    By default all indices are enumerated by integers starting from 1.
    Optionally one may put an integer as 3rd element in <rootlist>
    to indicate that the  enumeration of all indices start
    at this integer.
   <frameeqnslist> - list of QUOTED 'equations' expressing either the
        ambient cobase in terms of a coordinate cobase or
        ambient dualbase in terms of a coordinate dualbase. (See PD(x)).

   <ndim> - positive integer or symbolic name representing the dimension
            of <M>.



   Examples:
    1)
    >Manfdomain(M,H0,r):
    >Constants([M,mu]);
    >Manifoldsetup(M,[t,r,theta,phi],[e,X,0],
      ['e[0]=H0*d(t)',
       'e[1]=d(r)/H0',
       'e[2]=r*d(theta)',
       'e[3]=r*sin(theta)*d(phi)']):

    2)>Manifoldsetup(M,[s],[f,Y],['Y[{1}]=exp(s)*PD(s)']):

   The following functions will also be available when Manifoldsetup has been
   called:
    Manlabels()
    Mandim(<M>)
    Manrange(<M>)
    Mancobase(<M>)
    Mandualbase(<M>)
    Mancobaseroot(<M>)
    Mandualbaseroot(<M>)
    Mancoords(<M>)
    Mancoordcobase(<M>)
    Mancoorddualbase(<M>)
    Manfullcobase(<M>)


            ....................... Manl .......................

- Manlabels()

   Returns a list containing "manifold" labels currently defined by
   Manifoldsetup.


            ....................... Manm .......................

- Manmetriccomps(<M>,<gm>)

   <M> - name for the manifold label
   <gm> - a symbol (for symbolic purpose) or the name of a table containing
    either the covariant or contravariant components (in the ambient
    (co)base) of a symmetric or antisymmetric 2nd rank metric tensor
    on <M>

   Manmetriccomps(<M>,<gm>) with <gm> a symbol, generates the table of
   symbolic indexed 0-forms: all components of a symbolic symmetric 2nd
   rank tensor on <M> using <gm> as root name.

   After calling Manmetriccomps(<M>,<gm>):
     g:=Mancovmetric(<M>) assigns covariant metric tensor to g.
     G:=Manconmetric(<M>) assigns contravariant metric tensor to G.

   Although either a symmetric or an antisymmetric metric is permitted,
   the raising and lowing index facility only operates in the symmetric case.

   Manmetriccomps(<M>) returns as a table of doubly indexed 0-forms the
   components of the covariant
   (both indices down) and contravariant (both indices up) metric tensor
   in the ambient (co)base. Additionally the table contains components of
   the Kronecker tensor indexed as 1 up and 1 down.

   Examples:
    > g:= -e[0] &x e[0] + x*e[1] &x e[1];
    > Mancovmetric(M,g);
    > gmx:=Manmetriccomps(M):
    > gmx[{0},{0}];     --> -1
    > gmx[{1},{1}];     -->  x
    > gmx[ 1 , 1 ];     --> 1/x
    > gmx[ 1 ,{1}];     -->  1
    > gmx[ 1 ,{0}];     -->  0
    > gmx[ 0 ,{0}];     -->  1


            ....................... Mann .......................

- Mannonmetricity(<M>,<S>)

   <M> - name for the manifold label
   <S> - (optional) a (3,0) tensor which is explicitly symmetric
    in the last two arguments.

   Mannonmetricity(<M>) returns a (3,0) nonmetricity tensor in the ambient
   cobase if it exists.

   To define a (3,0) tensor <S> to be the nonmetricity tensor on <M>, use
   the command Mannonmetricity(<M>,<S>).

   After this usage:
     Q:=Mannonmetricityforms(<M>) assigns the (table of) associated
   nonmetricity 1-forms to Q.

   See preface for definitions.

            ....................... Mann .......................

- Mannonmetricityforms(<M>,<Q>)

   <M> - name for the manifold label

   <Q> - a symbol (for symbolic purposes) or the name of a table containing
    the 2-indexed nonmetricity 1-forms, with indices in any position,
    in the ambient cobase or dualbase.

   Mannonmetricityforms(<M>) returns as a table of indexed 2-forms the
   nonmetricity forms w.r.t the ambient cobase.

   Mannonmetricityforms(<M>,<Q>) with <Q> a symbol, generates the table of
   symbolic symmetric 2-indexed 1-forms: the set of nonmetricity 1-forms
   on <M> using <Q> as root name.

   After calling Mannonmetricityforms(<M>,<Q>):
     S:=Mannonmetricity(<M>) assigns the associated nonmetricity tensor in
   the ambient (co)base to S.

   The index struture of the output table will be indicated to the user


            ....................... Mano .......................

- Manorientation(<M>,<s>)

   <M> - name for the manifold label
   <s> - a Constant or name

  Assigns <s> as the orientation factor for the volume form on <M>.
  This factor is 1 by default.

  The commands
    detg:=Mandetcovmetric(<M>);
    vol:=Manvol(<M>);
  assigns
    <s>*sqrt(abs(detg))*(e[a] &^ e[a+1] &^ ... e[b])
  to vol, where a..b is accessable from Manrange(<M>).
  (See - Mandetcovmetric, Manvol & Manrange)

  Manorientation(<M>,<s>) or Manorientation(<M>) returns the chosen
  orientation factor.

  The procedure automatically decalares <s> to be type Constant if
  it is an undeclared name.


            ....................... Manr .......................

- Manrange(<M>)

   <M> - name for the manifold label.

   Returns a Maple range that enumerates the ambient bases on <M>.


            ....................... Manr .......................

- Manricciforms(<M>)

   <M> - name for the manifold label

   Returns as a table of singly indexed 1-forms the Ricci forms w.r.t the
   ambient cobase.

   The index struture of the output table will be indicated to the user.

            ....................... Manr .......................

- Manriemconnexforms(<M>)

   <M> - name for the manifold label

   Returns as a table of (2-indexed) Riemaniann connection 1-forms w.r.t the
   ambient cobase if the metric on <M> is previously defined.

   The index struture of the output table will be indicated to the user.

   See also - `&riemC`

   Example:
   > Manifoldsetup(M,[r,theta],[e,X],[e[1]=d(r),e[2]=r*d(theta)]):
   > g:=e[1] &x e[1]+e[2] &x e[2]:
   > Mancovmetric(M,g):
   > omega:=Manriemconnexforms(M): # assigns omega to the Riemaniann
            # connection 1-forms computed from g
   > omega[{1},{2}];
     -->
        -e[2]/r

            ....................... Mans .......................

- Manstructure(<M>,<n>)

   <M> - name for the manifold label
   <n> - one of the integers: 0,10,20,30,40,50.

   Establishes the following assignments:

   For <n>=10

   If coordinates are defined in Manifoldsetup, this command
   assigns explicit values to d(ambient cobase). (See Manifoldsetup)

   Otherwise the following assignments will be made automatically
   when defining symbolic metric components (gm[{a},{b}]),
   torsion forms (T[a]), connection forms (Lambda[a,{b}]),
   curvature forms (R[a,{b}]) and nonmetricity forms (Q[{a},{b}]);

    d(e[a]):=T[a] - Lambda[a,{b}] &^ e[b].

   For <n>=0

    d(gm[{a},{b}]):=Q[{a},{b}]+Lambda[{a},{b}]+Lambda[{b},{a}].

   For <n>=20

    d(Lambda[a,{b}]):=R[a,{b}] - Lambda[a,{c}] &^ Lambda[c,{b}].

   For <n>=30

    d(Q[{a},{b}]):=- d(Lambda[{a},{b}]) - d(Lambda[{b},{a}]).

   For <n>=40

    d(T[a]):=d(Lambda[a,{c}]) &^ e[c] - Lambda[a,{c}] &^ d(e[c]).

   For <n>=50

    d(R[a,{b}]):=d(Lambda[a,{c}]) &^ Lambda[c,{b}] -
               Lambda[a,{c}]  &^ d(Lambda[c,{b}]).

   These relations are internally generated when required.


            ....................... Mant .......................

- Mantorsion(<M>,<Tor>)

   <M> - name for the manifold label
   <Tor> - (optional) a (2,1) tensor which is explicitly antisymmetric
    in the first two arguments.

   Mantorsion(<M>) returns a (2,1) torsion tensor in the ambient (co)base
   if it exists.

   To define a torsion tensor <Tor> on <M>, use Mantorsion(<M>,<Tor>).
   After this usage:
     T:=Mantorsionforms(<M>) assigns the (table of) associated torsion
   2-forms to T.



            ....................... Mant .......................


- Mantorsionforms(<M>,<T>)

   <M> - name for the manifold label
   <T> - a symbol (for symbolic purposes) or the name of a table containing
    the indexed torsion 2-forms, with index up or down, in the ambient
    cobase or dualbase.

   Mantorsionforms(<M>) returns as a table of singly indexed torsion 2-forms
   w.r.t the ambient cobase.

   Mantorsionforms(<M>,<T>) with <T> a symbol, generates the table of
   symbolic indexed 2-forms: the set of torsion 2-forms on <M> using <T>
   as root name.

   After calling Mantorsionforms(<M>,<T>):
     Tor:=Mantorsion(<M>) assigns the associated torsion tensor in the
   ambient (co)base to Tor.

   The index struture of the output table will be indicated to the user



            ....................... Manv .......................

- Manvol(<M>)

   <M> - name for the manifold label

   Returns the chosen volume form (defines &star(1,<M> )in ambient cobase.


            ....................... M .......................

- mapping(<C>,<M>,<N>,<eqns>,<inveqns>);

   <C> - name for the declared map, which maps points from the manifold
    <M> to <N> according to the equations given in <eqns>.
    i.e., <C>: <M> -> <N> , <eqns>.
    If the dimensions of <M> and <N> are equal, then the inverse map
    <C>^(-1) can be defined by specifying the <inveqns>.
    i.e., <C>^-1: <N> -> <M> , <inveqns>.
   <M> - name for the label of the domain manifold.
   <N> - name for the label of the mapped manifold.
   <eqns> - an equation or a a list/set  of equations which give the rules
    of the mapping <C>. The local coordinates of a patch on the
    manifold <N> must be contained in the lhs of <eqns>.
   <inveqns> - (optional) a list of equations which give the rules of the
    inverse mapping of <C>.
    The local coordinates of a patch on the manifold <M> must be
    contained in the lhs of <inveqns>.

   After calling, the information is stored in the remember table mapping(),
   which will be returned with the command mapping();

   Information about  explicit mapping lists is obtainable with:


         mapping(<C>);
         mapping(1/<C>);


    See &f.

   Examples:

   > Manifoldsetup(M,[t],[f,Z],['f[1]=d(t)']):
   > Manifoldsetup(N,[x,y],[e,X],['e[1]=d(x)','e[2]=d(y)']):
   > mapping(C,M,N,[x=sin(t),y=2*cos(t)]);
     -->
                   table([
                       C = [M, N, [x = sin(t), y = 2 cos(t)]]
                   ])

   > Manfdomain(N,f,x):
   > C &b e[1];
     -->
                                  cos(t) d(t)

   > C &b (e[1] &^ e[2]);
     -->
                                       0

   > ef:=C &b (exp(x+y)*f);
     -->
                     ef := exp(sin(t) + 2 cos(t)) (C &b f)

   > f_:=x->x^2;
   > ef;
     -->

                         exp(sin(t) + 2 cos(t)) sin(t)^2

   > g:=e[1] &x e[1] + e[2] &x e[2];
     -->
                      g := (e[1] &x e[1]) + (e[2] &x e[2])

   > h:=C &b g ;
     -->
                     h := (- 3 cos(t)^2  + 4) (d(t) &x d(t))

   > forms(N,2,beta):
   > C &b ((PD(x) &i beta));
     -->
                             C &b (PD(x) &i beta)

            ....................... M .......................


- mappings()

   Returns the current list of declared mappings and inverse mappings.

   Examples: see examples for &f.


            ....................... M .......................

- metricdual(<x>) or `&~`(<x>)

  <x> - 1-form or Tvector

  Returns the metric dual of <x>.






        ====================  O  =====================



- offcomplex()

  Switches off the complex mode so all symbols except I are assumed real.

  See also - oncomplex().

            ...................... Offinv ........................

- offinvstar()

  Switches off the automatical conversion of &invstar term into an
  equivalent &star term. By default this conversion is active.

  Returns the current vale of oninvstar(1).


            ...................... Offjacobi ........................

- offjacobimap(C) or equivalently offjacobimap(1/C)

  See jacobimap for Details

            ...................... Offp ........................

- offprint()


  Switches off the internal printing (including Headerprint).

  See also - onprint().

            ...................... Onc ........................

- oncomplex()

  Switches on the complex mode in which all symbols are assumed complex.
  By default complex is off and all symbols except I are assumed real.

  See also - offcomplex().

  Example:

    > x:=a+I*b:
    > &aster x;
      -->       a-I*b
    > oncomplex();
    > &aster x;
      -->       &aster(a)-I*&aster(b)





            ...................... Onc ........................

- oncomplex(1)

  Returns true if the complex is on else false.


            ...................... Oninv ........................

- oninvstar()

  Switches on the automatical conversion of &invstar term into an
  equivalent &star term. By default this conversion is active.

  Returns the current vale of oninvstar(1).


            ...................... Oninv ........................

- oninvstar(1)

  Returns true if &invstar is converted to equivalent &star else
  false.


            ...................... Onjacobi ........................

- onjacobimap(C) or equivalently onjacobimap(1/C)

  See jacobimap for Details


            ...................... Onp ........................

- onprint()

  Switches on the internal printing.

  See also - offprint().



            ...................... Onp ........................

- onprint(1)

  Returns true if the printing is on else false.




        ====================  P  =====================


- PD(<coord>)

   <coord> - some defined coordinate

   Returns the unevaluated PD(<coord>) representing
   a coordinate tangent vector.

   Example:
    > X := PD(x);
    > Manfdomain(M,f,x);
    > Xf := X &i d(f)   -->     diff(f,x)
    > f:=sin(x);
    > Xf;           --> cos(x)




        ====================  R  =====================


- rearrangforms(<fmlist>,<sortlist>)

   <fmlist> - list of exterior forms
   <sortlist> - (optional) list of exterior forms

   Returns a list [<s>,<new fmlist>], in which <new fmlist> contains elements
   in <fmlist>. If <sortlist> is omitted then the order is sorted according
   to the degrees of the forms such that forms of lower degree precede
   those of higher degree. For forms of the same degree, the order is
   determined by boolsort.

   Otherwise the order is determined by giving the forms listed in <sortlist>
   a higher priority.

   <s> is either +1 or -1 so that
   &^(op(<fmlist>)) = <s>*&^(op(<new fmlist>)) holds.

   Examples:

    > forms(M,1,{alpha,beta,delta,zeta}):
    > rearrangeforms([alpha,beta,delta,zeta],[zeta,beta]);
      -->
            [-1, [zeta, beta, delta, alpha]]

    > rearrangeformsback([alpha,beta,delta,zeta],[zeta,beta]);
      -->
            [-1, [delta, alpha, zeta, beta]]



            ...................... Rea ........................


- rearrangformsback(<fmlist>,<sortlist>)

   <fmlist> - list of exterior forms
   <sortlist> - list of exterior forms

   Returns a list [<s>,<new fmlist>]. Similar to rearrangforms except
   that the elements in <sortlist> are
   placed in order after the remaining elements.

   <s> is either +1 or -1 so that
   &^(op(<fmlist>)) = <s>*&^(<new fmlist>) holds.

   See - rearrangforms for example.



            ...................... REAL ........................

- REAL(<x1>,<x2>,...);

    where <x1>,<x2>,... are of type name, function or `^`.


   If  oncomplex(): has been toggled then all symbols are treated as complex.

   In this mode the command

        REAL(<q1>,<q2>,...);

        makes   <q1>,<q2>,..  real and  returns the
    currently declared real quantities.

  See - `&aster`.


        ====================  S  =====================

- sharpen(<r>,<Tsr>)

   <r> - an integer denoting a 1-form element inside the tensor product
    of <Tsr>.
   <Tsr> - a tensor with valence (p,q) to be sharpened to a (p-1,q+1)
    type tensor where for each decomposable term in <Tsr> the <r>-th
    1-form element is sharpened to its metric dual and the resulting
    vector is placed last in each tensor product (&x).
    In the tensor product &x, the canonical order is a tensor product
    of p 1-forms followed by q vectors.
    1-forms are enumerated from 1 to p in a (p,q)-type tensor.

   Examples:
    In 2 dimensions with metric
    g = -`&x`(e[1],e[1])+`&x`(e[2],e[2])
        +x*y*(`&x`(e[1],e[2])+`&x`(e[2],e[1]))

    >DEFINE(delta=e[a] &x X[{a}]);
    -->
        delta := `&x`(e[1],X[{1}])+`&x`(e[2],X[{2}])

    >sharpen(1,delta);
    -->
    -1/(1+x^2*y^2)*`&x`(X[{1}],X[{1}])+x*y/(1+x^2*y^2)*`&x`(X[{2}],X[{1}])
    +x*y/(1+x^2*y^2)*`&x`(X[{1}],X[{2}])+1/(1+x^2*y^2)*`&x`(X[{2}],X[{2}])

    >Manconmetric(M);
    --> (get the same expression as above)



            ...................... Si ........................

- Siderels(<siderelations>)

   <siderelations> - one or more equations contained as a sequence, set
    or list, used automatically for internal simplification.

   Example:

    > Siderels(cos(x)^2=1-sin(x)^2);
    > evalT(cos(x)^2);
    -->
            1-sin(x)^2


            ...................... Sim ........................

- Simplenames(<elements>)

   <elements> - an (multi) indexed symbol or unevaluated simple function
               or a list/set/sequence of such to be declared as Simplenames.

   Returns the current set of declared Simplenames.

   Declared Simple names can be removed by Clear.

   Simple names may be subsequently declared as <frame indexed> Manifold types.
   e.g.  cmps:=[seq(c[k],k=1..6)];
         Simplenames(cmps);
         for x in cmps do  forms(M,2,x[i]) od:
         Clear(cmps);

         cmps:=[seq(seq(c[m,n],m=1..6),n={r,theta,phi})];
         Simplenames(cmps);
         for x in cmps do  Tvectors(M,x[r,s]) od:
         Clear(cmps);

    Note: Indexed Functions on a manifold M  and indexed constants are not
          declared as Simple names. Use instead

                Manfdomain(M,{seq(f[i],i=1..5)},[x,t]);
                Constants(seq(kappa[q],q={1,2,3,a,b,c}));




         f1:=(a,b)-> sin(b/a);
         F2:=RootOf(x^2-3,x);

         Simplenames(f1(p,q));   ## p,q MUST NOT BE DECLARED 0-forms on M
         Simplenames(F2);
         Constants(F2);
         Clear(F2,f1(p,q));




            ...................... So ........................


- Sort(<objlist>,'<s>')

   <objlist> - list of objects to be sorted
   <s> - (optional) name

   This procedure is mainly designed for the Package's internal use.

   Returns a new list containing elements in <objlist> in an order
   determined by boolsort. If <s> is present, all elements in <objlist>
   must be distinct. The permutation sign
   (+1 or -1) of the reordering will then be assigned to <s>.



            ...................... Sy ........................

- Sym(<symidx>,<asymidx>,<Tsr>)

   <symidx> - a list or set of objects which can be integers or integers
    enclosed with {}
   <asymidx> - a list or set of objects which can be integers or integers
    enclosed with {}
   <Tsr> - a homogeneous canonically ordered (p,q) tensor

   Returns a symmetrised and antisymmetrised tensor of <Tsr> according to
   the indication by <symidx> and <asymidx>.

   The integers: n1,n2,... in
   <symidx> (or <asymidx>) signify the n1-th, n2-th,... 1-forms contained
   in the tensor product (&x) of <Tsr> are to be symmetrised (or
   antisymmetrised).

   The integers enclosed with {}: {m1},{m2},... in
   <symidx> (or <asymidx>) signify the m1-th, m2-th,... Tvectors contained
   in the tensor product of <Tsr> are to be symmetrised (or
   antisymmetrised).

   Example:
    > g:=e[1] &x e[1] + 2*x*y*e[1] &x e[2] + e[2] &x e[2]:
    > g:=Sym([1,2],[],g);
      -->
    &x(e[1],e[1])+x*y*&x(e[1],e[2])+x*y*&x(e[2],e[1])+&x(e[2],e[2])

    > g:=Sym([1,2],[],g);
      -->
    &x(e[1],e[1])+x*y*&x(e[1],e[2])+x*y*&x(e[2],e[1])+&x(e[2],e[2])

    > T:=e[1] &x e[2] &x e[1] &x X[{1}] &x X[{2}]:
    > T1:=Sym([1,3],[{1},{2}],T);
      -->
        1/2*&x(e[1],e[2],e[1],X[{1}],X[{2}])
         -1/2*&x(e[1],e[2],e[1],X[{2}],X[{1}])

    > T2:=Sym([1,2,3],[],T);
      -->
       1/3*&x(e[1],e[2],e[1],X[{1}],X[{2}])
        +1/3*&x(e[1],e[1],e[2],X[{1}],X[{2}])
         +1/3*&x(e[2],e[1],e[1],X[{1}],X[{2}])

    > T3:=Sym({},[1,2,3],T);
      -->
                0




        ====================  T  =====================

- Tasym(<Tsr>)

   <Tsr> - tensor

   Returns a tensor which  totally anti-symmetrises <Tsr> in its
   covariant arguments and its contravariant arguments.

   Tasym is applied linearly on explicit inhomogenous tensors.

   See also - Sym, Tsym.


            ...................... Tc ........................

- Tcontract(<r>,<s>,<Tsr>)

   <r> - an integer denoting a form element inside the tensor product
    of <Tsr>.
   <s> - an integer denoting a vector element inside the tensor product
    of <Tsr>.
   <Tsr> - a tensor with valence (p,q) to be contracted to a (p-1,q-1)
    type tensor where for each decomposable term in <Tsr> the <r>-th
    form element is contracted with the <s>-th vector element.
    In the tensor product &x, the canonical order is a tensor product
    of p 1-forms followed by q vectors.
    Vectors are enumerated from 1 to q in a (p,q)-type tensor.
    1-forms are enumerated from 1 to p in a (p,q)-type tensor.

   Examples:
    in two dimensions with metric
    g = -`&x`(e[1],e[1])+`&x`(e[2],e[2]);

    1)
    >DEFINE(delta=e[a] &x X[{a}]);
    -->
        delta := `&x`(e[1],X[{1}])+`&x`(e[2],X[{2}])

    >Tcontract(1,1,delta);
    -->
        2

    2)
    >T:=g&x PD(x);
    -->
        T := -`&x`(e[1],e[1],PD(x))+`&x`(e[2],e[2],PD(x))

    >Tcontract(2,1,T);
    -->
        -e[1]





            ...................... Ts ........................

- Tsym(<Tsr>)

   <Tsr> - tensor

   Returns a tensor which  totally symmetrises <Tsr> in its
   covariant arguments and its contravariant arguments.

   Tsym is applied linearly on explicit inhomogenous tensors.

   See also - Sym, Tasym.




            ...................... Tv ........................


- Tvectors(<M>,<Vcs>,<eqn>)

   <M> - name for the manifold label

   <Vcs> - a name or a list/set of names to be declared as vector fields
        on manifold <M>.

        By default, all symbols in <Vcs> indexed with names or sets
        of single names are regarded as primitively frame indexed
        Tvectors. The convention is that each root name be followed by a
        sequence of symbolic indices contained in [].
        Each symbolic lower index must be enclosed in {}
    otherwise it is regarded as an upper index.

        For declaration of all Tvectors in <Vcs> indexed with labels which
        are not frame indices, <eqn> must be the Maple equation

               Indexed=false

        The convention is that each root name be followed by a
        sequence of any expressions contained in [].

   <eqn> - (optional) This parameter may be either (see <Vcs> above)

                   Indexed=false

        or

                   Indexing=<indexfunc>

        where <indexfunc> is an indexing function or a sequence of
        indexing functions used to implement symmetries amongst
        frame indices of elements in <Vcs>. The Manifolds indexing
        functions Symmetric or Antisymmetric are available for the case
        where all indices are contravariant or covariant.
        See Makeindexfunc for further details.



        See also General Usage of the Package (Frame Indexed Forms or
        Tvectors) in preface above.



   Examples:

> Manifoldsetup(M,3,[e,X,0]);

> xprint(X);
             table(Indexed, Tvecot, 1, -, [

                   0 = X
            0
                   1 = X
            1
                   2 = X
            2
                   ])



> Tvectors(M,0,{Alpha,BETA}); # Declares Alpha and BETA as vectors on M

> Tvectors(M,Omega[a,{b}]); # Declares Omega[a,{b}] as frame indexed
                            # Tvectors on M

> type(Mmega[1,{b}],Indexed); # Test for a frame indexed object

                      true

> xprint(Omega[1,{b}]);

                         1
                   Omega
                           b

> `type/Indxed`(Omega[1,{2}],'t');

                     true

> t; # t is assigned to

                 [[Tvector,M],[1,-1]]


> Tvectors(M,gama[a,b],Symmetric);
> xprint(gama); # gama is initialised to an empty table

        table(Indexed,Tvector,M,1,++,[])

> DEFINE(gama[a,b]=gama[a,b]); # gama now contains the following
> convert(gama,set);

     {gama[1,1], gama[0,1], gama[1,2], gama[0,2],
                                       gama[2,2], gama[0,0]}

> xprint(gama); # displays the table of independent entries


  See also forms for analogous examples.


            ...................... Ty ........................



- typeinfo(<expr>)

   <expr> - expression to be tested for geometrical type.

   Returns one of the following as information about <expr>

    zero
     --> [0]

    inhomogeneous p-form on M,
     --> [form,M]

    homogeneous p-form on M,
     --> [form,M,p]

    tangent vector on M
     --> [Tvector,M]

    homogeneous (p,q) type tensor on M
     --> [Tensor,M,[p,q]]

    inhomogeneous  tensor on M
     --> [Tensor,M]


     The geometric type of any user-defined procedure <name>  can
     be declared by defining the procedure `typeinfo/<name>` that returns
     the desired geometric type.


   Examples:
    > a:='a'; b:='b';
    > forms(M,1,omega[a,{b}]);
    > typeinfo(omega[1,{c}]),

                   [form,M,1]

     If 'laplacian' is a geometric type preserving user-defined procedure
     that takes one argument, then the procedure

     `typeinfo/laplacian`:= x-> typeinfo(op(x));

     declares that 'laplacian' also has a recognisable geometric type.



   See preface above.


        ====================  V  =====================

- Valence(<Tsr>)

   <Tsr> - homogeneous canonically ordered (p,q) tensor
    (See - `&x`(<T1>,<T2>,...) for canonical order of <Tsr>)

   Returns the valence of <Tsr> as the list [p,q] of two integers.




        ====================  X  =====================




- xpand(<x>)

  <x> - a Tvector or p-form

  <x> may be constructed with the aid of symbolic elements and *, +, &^, d,
  &L, &C.
  Returns the expansion of <x> in the ambient (co)base.

  Example:
    > Manifoldsetup(M,3,[e,X,0]):
    > forms(M,1,alpha):
    > xpand(d(alpha));
      -->
     &i(X[{0}],d(alpha))*e[0]+&i(X[{1}],d(alpha))*e[1]+&i(X[{2}],d(alpha))*e[2]


            ...................... xprint ........................



- xprint(<x1>,<x2>,...)

  <x1>,<x2>,... - a sequence of any expressions or tables.

  xprint(<x1>,<x2>,...) displays each argument in the given order
  with subscripts and superscripts for frame indexed objects in
  proper position. Unevaluated Manifolds procedure calls in
  <x1>,<x2>,... are displayed according to establised Mathematical
  conventions.

  If any of these arguments are tables (which may be matrices or
  arrays) then each table element will be xprinted.

  Currently available fonds used by xprint are given
  below. They may be exploited in user-defined xprint formatting
  functions. The syntax for this purpose is as follows:


  `xprint/<name>`:=proc(<z1>,<z2>...)

   <expression containing

    <name>,
    `xprint/expr`(<z1>),
    `xprint/expr`(<z2>),
    .......
   >


   end:

  where `xprint/expr` is provided to the user for defining
  such procedures.

  Exmaples:
  > Manifoldsetup(M,2,[e,X]):
  > `xprint/hash`:=x->`xprint/expr`(x)^'`#`';
  > s:=spot(e[1] &^ e[2]):
  > xprint(s);
                      1     2  #
                  (  e  ^ e   )

  > A:=op(4,eval(`&^`)) # A is assigned to the remember table of `&^`
  > xprint(A);

            table([
                      1    2       1     2
                   ( e , e  ) =   e  ^ e

                 ])


  > wd:=(i,j)->e[i] &^ e[j];
  > EE:=linalg[matrix](2,2,wd):
  > xprint(EE);


                                  1     2
                  [     0        e  ^ e    ]
          [            ]
                  [      1     2       ]
                  [  - e  ^ e       0      ]





- Additional special symbols for Manifolds.src

   &+           SYM \305 \n\
   &^           SYM \331 \n\
   &aster       SYM * \n\
   &C           SYM \321 \n\
   &D           NORM D \n\
   &d           NORM d \n\
   &eta         SYM  h \n\
   &i           SYM i \n\
   &L           NORM \243 \n\
   &S           NORM S \n\
   &star        NORM * \n\
   &v           SYM \332 \n\
   &x           SYM \304 \n\
   &xi          SYM     x \n\
   BETA         SYM B \n\
   CHI          SYM C \n\
   gama         SYM g \n\
   PSI          SYM Y \n\
   ZETA         SYM Z \n\
   varphi       SYM j \n\
   vartheta     SYM J \n\
   in           SYM \316 \n\
   intersect    SYM \307 \n\
   union        SYM \310 \n\
   vert         SYM \675 \n\
   forall       SYM \442 \n\
   exists       SYM \444 \n\
   ineq         SYM \671 \n\
   equiv        SYM \672 \n\
   dash         SYM \676 \n\
   degree       SYM \260 \n\
   pm           SYM \261 \n\
   times        SYM \264 \n\
   partial      SYM \266 \n\
   spot         SYM \267 \n\
   diamond      SYM \650 \n\
   heart        SYM \651 \n\
   spade        SYM \652 \n\
   club         SYM \247 \n\
   leftrightarrow SYM \653 \n\
   leftarrow     SYM \654 \n\
   uparrow     SYM \655 \n\
   rightarrow     SYM \656 \n\
   downarrow   SYM \657 \n

            ...................... xmatch ........................

- xmatch(<expr1>,<expr2>,<sbs>)


    Returns  true if  <expr1> is the same as <expr2> modulo relabelling
    of symbolic indices else false. The argument <sbs> is a
    list of two sets, the first giving the substitution list of
    dummy frame indices, the second giving the substitution list of
    free frame indices so that  subs(op(<sbs>),<expr2>)=<expr1>.


            ...................... xsubs ........................

- xsubs(<eq1>,<eq2>,...<expr>)

  <eq1>,<eq2>,... - equations or sets/lists of equations.
        Each equation specifies that the lhs involving symbolical
        frame indexed objects is to be replaced by the rhs
        in <expr>. Substitutions are performed in the order
        <eq1>,<eq2>,... starting from <eq1>. (cf. Maple subs)

  <expr> A valid maple expression of set/list of such.

Example:

    > alias(delta='Kronecker(M)');
    > Manifoldsetup(M,n,[e,X]);
    > forms(M,1,omega[a,b,{c}]);
    > Manmetriccomps(M,g);

    > pop:=Compress(g[{a},{b}] * omega[a,b,{c}] &^ e[c]);
    > xprint(%);

    > sbsb:=omega[c,{c},a]=0;

    > eval(xsubs(sbsb,pop));

Example:

    > forms(M,1,rho[c]);
    > forms(M,0,sigma[{a},{b}],Indexing=Antisymmetric);
    > sbsr:=X[{a}] &i rho[{b}]=sigma[{a},{b}];
    > popp:=X[{d}] &i rho[d];
    > xsubs(sbsr,popp);   # zero by antisymmetry assigned to sigma




                -  END  -


#-----------------------------------------------------------------------------




























